How to Tamper with a Parliament: Strategic Campaigns in Apportionment Elections

In parliamentary elections, parties compete for a limited, typically fixed number of seats. Most parliaments are assembled using apportionment methods that distribute the seats based on the parties' vote counts. Common apportionment methods include divisor sequence methods (like D'Hondt or Sainte-Lagu\"e), the largest-remainder method, and first-past-the-post. In many countries, an electoral threshold is implemented to prevent very small parties from entering the parliament. Further, several countries have apportionment systems that incorporate multiple districts. We study how computationally hard it is to change the election outcome (i.e., to increase or limit the influence of a distinguished party) by convincing a limited number of voters to change their vote. We refer to these bribery-style attacks as \emph{strategic campaigns} and study the corresponding problems in terms of their computational (both classical and parameterized) complexity. We also run extensive experiments on real-world election data and study the effectiveness of optimal campaigns, in particular as opposed to using heuristic bribing strategies and with respect to the influence of the threshold and the influence of the number of districts. For apportionment elections with threshold, finally, we propose -- as an alternative to the standard top-choice mode -- the second-chance mode where voters of parties below the threshold receive a second chance to vote for another party, and we establish computational complexity results also in this setting.

==> DATA/0.0015/best/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 7
8.05000 7
8.10000 7
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 71
0.75000 71
0.80000 71
0.85000 71
0.90000 71
0.95000 71
1.00000 71
1.05000 71
1.10000 71
1.15000 71
1.20000 71
1.25000 71
1.30000 71
1.35000 71
1.40000 71
1.45000 71
1.50000 71
1.55000 71
1.60000 71
1.65000 71
1.70000 71
1.75000 72
1.80000 72
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 78
8.05000 78
8.10000 78
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0015/best/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 7
8.20000 7
8.25000 7
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 69
0.05000 69
0.10000 69
0.15000 69
0.20000 69
0.25000 69
0.30000 69
0.35000 69
0.40000 69
0.45000 69
0.50000 69
0.55000 69
0.60000 69
0.65000 69
0.70000 69
0.75000 69
0.80000 69
0.85000 69
0.90000 69
0.95000 69
1.00000 69
1.05000 69
1.10000 69
1.15000 69
1.20000 69
1.25000 69
1.30000 69
1.35000 69
1.40000 69
1.45000 69
1.50000 69
1.55000 69
1.60000 69
1.65000 69
1.70000 69
1.75000 69
1.80000 69
1.85000 69
1.90000 70
1.95000 70
2.00000 70
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 71
8.20000 71
8.25000 71
8.30000 77
8.35000 77
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0015/best/AUT2019/DHondt-NormalSeats.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0015/best/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 1
1.80000 1
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 6
8.05000 7
8.10000 7
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 69
0.05000 69
0.10000 69
0.15000 69
0.20000 69
0.25000 69
0.30000 69
0.35000 69
0.40000 69
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 71
1.80000 71
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 77
8.05000 78
8.10000 78
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0015/best/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 2
0.75000 2
0.80000 2
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 7
8.20000 7
8.25000 7
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 68
0.05000 68
0.10000 68
0.15000 68
0.20000 68
0.25000 68
0.30000 68
0.35000 68
0.40000 68
0.45000 68
0.50000 68
0.55000 68
0.60000 68
0.65000 68
0.70000 68
0.75000 68
0.80000 68
0.85000 69
0.90000 69
0.95000 69
1.00000 69
1.05000 69
1.10000 69
1.15000 69
1.20000 69
1.25000 69
1.30000 69
1.35000 69
1.40000 69
1.45000 69
1.50000 69
1.55000 69
1.60000 69
1.65000 69
1.70000 69
1.75000 69
1.80000 69
1.85000 69
1.90000 69
1.95000 69
2.00000 69
2.05000 70
2.10000 70
2.15000 70
2.20000 70
2.25000 70
2.30000 70
2.35000 70
2.40000 70
2.45000 70
2.50000 70
2.55000 70
2.60000 70
2.65000 70
2.70000 70
2.75000 70
2.80000 70
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 70
4.85000 70
4.90000 70
4.95000 70
5.00000 70
5.05000 70
5.10000 70
5.15000 70
5.20000 70
5.25000 70
5.30000 70
5.35000 70
5.40000 70
5.45000 70
5.50000 70
5.55000 70
5.60000 70
5.65000 70
5.70000 70
5.75000 70
5.80000 70
5.85000 70
5.90000 70
5.95000 70
6.00000 70
6.05000 70
6.10000 70
6.15000 70
6.20000 70
6.25000 70
6.30000 70
6.35000 70
6.40000 70
6.45000 70
6.50000 70
6.55000 70
6.60000 70
6.65000 70
6.70000 70
6.75000 70
6.80000 70
6.85000 70
6.90000 70
6.95000 70
7.00000 70
7.05000 70
7.10000 70
7.15000 70
7.20000 70
7.25000 70
7.30000 70
7.35000 70
7.40000 70
7.45000 70
7.50000 70
7.55000 70
7.60000 70
7.65000 70
7.70000 70
7.75000 70
7.80000 70
7.85000 70
7.90000 70
7.95000 70
8.00000 70
8.05000 70
8.10000 70
8.15000 70
8.20000 70
8.25000 70
8.30000 77
8.35000 77
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0015/best/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 69
0.05000 69
0.10000 69
0.15000 69
0.20000 69
0.25000 69
0.30000 69
0.35000 69
0.40000 69
0.45000 69
0.50000 69
0.55000 69
0.60000 69
0.65000 69
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 77
8.20000 77
8.25000 77
8.30000 77
8.35000 77
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0015/best/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 3
3.00000 3
3.05000 3
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 3
4.05000 3
4.10000 3
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 8
8.85000 8
8.90000 8
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 66
0.05000 66
0.10000 66
0.15000 66
0.20000 66
0.25000 66
0.30000 66
0.35000 66
0.40000 66
0.45000 67
0.50000 67
0.55000 67
0.60000 67
0.65000 67
0.70000 67
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 67
2.05000 67
2.10000 68
2.15000 68
2.20000 68
2.25000 68
2.30000 68
2.35000 68
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 68
2.80000 68
2.85000 68
2.90000 68
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 73
8.75000 73
8.80000 81
8.85000 81
8.90000 81
8.95000 81
9.00000 81
9.05000 81
9.10000 81
9.15000 81
9.20000 81
9.25000 81
9.30000 81
9.35000 81
9.40000 81
9.45000 81
9.50000 81
9.55000 81
9.60000 81
9.65000 81
9.70000 81
9.75000 81
9.80000 81
9.85000 81
9.90000 81
9.95000 81
10.00000 81
10.05000 81
10.10000 81
10.15000 81
10.20000 81
10.25000 81
10.30000 81
10.35000 81
10.40000 81
10.45000 81
10.50000 81
10.55000 81
10.60000 81
10.65000 81
10.70000 81
10.75000 81
10.80000 81
10.85000 81
10.90000 81
10.95000 81
11.00000 81
11.05000 81
11.10000 81
11.15000 81
11.20000 81
11.25000 81
11.30000 81
11.35000 81
11.40000 81
11.45000 81
11.50000 81
11.55000 81
11.60000 81
11.65000 81
11.70000 81
11.75000 81
11.80000 81
11.85000 81
11.90000 81
11.95000 81
12.00000 81
12.05000 81
12.10000 81
12.15000 81
12.20000 81
12.25000 81
12.30000 81
12.35000 81
12.40000 81
12.45000 81


==> DATA/0.0015/best/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 1
2.35000 1
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 3
3.15000 3
3.20000 3
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 8
9.00000 8
9.05000 8
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 65
0.35000 65
0.40000 65
0.45000 65
0.50000 65
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 66
2.35000 66
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 67
3.15000 67
3.20000 67
3.25000 69
3.30000 69
3.35000 69
3.40000 69
3.45000 69
3.50000 69
3.55000 69
3.60000 69
3.65000 69
3.70000 69
3.75000 69
3.80000 69
3.85000 69
3.90000 69
3.95000 69
4.00000 69
4.05000 69
4.10000 69
4.15000 69
4.20000 69
4.25000 69
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 72
9.00000 72
9.05000 72
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0015/best/BUL2023/DHondt-NormalSeats.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 65
0.35000 65
0.40000 65
0.45000 66
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 73
8.75000 73
8.80000 73
8.85000 73
8.90000 73
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0015/best/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 2
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 9
8.85000 9
8.90000 9
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 66
0.35000 66
0.40000 66
0.45000 66
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 67
2.15000 67
2.20000 67
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 69
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 73
8.75000 73
8.80000 81
8.85000 81
8.90000 81
8.95000 81
9.00000 81
9.05000 81
9.10000 81
9.15000 81
9.20000 81
9.25000 81
9.30000 81
9.35000 81
9.40000 81
9.45000 81
9.50000 81
9.55000 81
9.60000 81
9.65000 81
9.70000 81
9.75000 81
9.80000 81
9.85000 81
9.90000 81
9.95000 81
10.00000 81
10.05000 81
10.10000 81
10.15000 81
10.20000 81
10.25000 81
10.30000 81
10.35000 81
10.40000 81
10.45000 81
10.50000 81
10.55000 81
10.60000 81
10.65000 81
10.70000 81
10.75000 81
10.80000 81
10.85000 81
10.90000 81
10.95000 81
11.00000 81
11.05000 81
11.10000 81
11.15000 81
11.20000 81
11.25000 81
11.30000 81
11.35000 81
11.40000 81
11.45000 81
11.50000 81
11.55000 81
11.60000 81
11.65000 81
11.70000 81
11.75000 81
11.80000 81
11.85000 81
11.90000 81
11.95000 81
12.00000 81
12.05000 81
12.10000 81
12.15000 81
12.20000 81
12.25000 81
12.30000 81
12.35000 81
12.40000 81
12.45000 81


==> DATA/0.0015/best/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 2
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 3
3.15000 3
3.20000 3
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 3
4.25000 3
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 8
9.00000 8
9.05000 8
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 63
0.05000 63
0.10000 63
0.15000 63
0.20000 63
0.25000 63
0.30000 63
0.35000 64
0.40000 64
0.45000 64
0.50000 64
0.55000 64
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 66
2.45000 66
2.50000 66
2.55000 66
2.60000 66
2.65000 66
2.70000 66
2.75000 66
2.80000 66
2.85000 66
2.90000 66
2.95000 66
3.00000 66
3.05000 66
3.10000 66
3.15000 66
3.20000 66
3.25000 68
3.30000 68
3.35000 68
3.40000 68
3.45000 68
3.50000 68
3.55000 68
3.60000 68
3.65000 68
3.70000 68
3.75000 68
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 69
4.25000 69
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 72
9.00000 72
9.05000 72
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0015/best/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 65
0.35000 65
0.40000 65
0.45000 65
0.50000 65
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 69
3.15000 69
3.20000 69
3.25000 69
3.30000 69
3.35000 69
3.40000 69
3.45000 69
3.50000 69
3.55000 69
3.60000 69
3.65000 69
3.70000 69
3.75000 69
3.80000 69
3.85000 69
3.90000 69
3.95000 69
4.00000 69
4.05000 69
4.10000 69
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0015/best/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 1
0.40000 1
0.45000 2
0.50000 2
0.55000 2
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 2
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 4
2.55000 5
2.60000 5
2.65000 1
2.70000 1
2.75000 4
2.80000 4
2.85000 9
2.90000 5
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 9
4.35000 9
4.40000 9
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 16
7.15000 16
7.20000 16
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 32
11.40000 32
11.45000 32
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 130
0.05000 130
0.10000 130
0.15000 130
0.20000 130
0.25000 130
0.30000 130
0.35000 130
0.40000 130
0.45000 131
0.50000 131
0.55000 132
0.60000 132
0.65000 133
0.70000 133
0.75000 133
0.80000 134
0.85000 135
0.90000 135
0.95000 135
1.00000 135
1.05000 135
1.10000 135
1.15000 135
1.20000 135
1.25000 135
1.30000 135
1.35000 135
1.40000 135
1.45000 135
1.50000 135
1.55000 135
1.60000 135
1.65000 135
1.70000 135
1.75000 135
1.80000 135
1.85000 135
1.90000 135
1.95000 135
2.00000 135
2.05000 135
2.10000 135
2.15000 135
2.20000 135
2.25000 135
2.30000 135
2.35000 135
2.40000 135
2.45000 135
2.50000 138
2.55000 139
2.60000 139
2.65000 139
2.70000 139
2.75000 142
2.80000 142
2.85000 147
2.90000 147
2.95000 147
3.00000 147
3.05000 147
3.10000 147
3.15000 147
3.20000 147
3.25000 147
3.30000 147
3.35000 147
3.40000 147
3.45000 147
3.50000 147
3.55000 147
3.60000 147
3.65000 147
3.70000 147
3.75000 147
3.80000 147
3.85000 147
3.90000 147
3.95000 147
4.00000 147
4.05000 147
4.10000 147
4.15000 147
4.20000 147
4.25000 147
4.30000 155
4.35000 155
4.40000 155
4.45000 155
4.50000 155
4.55000 155
4.60000 155
4.65000 155
4.70000 155
4.75000 155
4.80000 155
4.85000 155
4.90000 155
4.95000 155
5.00000 155
5.05000 155
5.10000 155
5.15000 155
5.20000 155
5.25000 155
5.30000 155
5.35000 155
5.40000 155
5.45000 155
5.50000 155
5.55000 155
5.60000 155
5.65000 155
5.70000 155
5.75000 155
5.80000 155
5.85000 155
5.90000 155
5.95000 155
6.00000 155
6.05000 155
6.10000 155
6.15000 155
6.20000 155
6.25000 155
6.30000 155
6.35000 155
6.40000 155
6.45000 155
6.50000 155
6.55000 155
6.60000 155
6.65000 155
6.70000 155
6.75000 155
6.80000 155
6.85000 155
6.90000 155
6.95000 155
7.00000 155
7.05000 155
7.10000 170
7.15000 170
7.20000 170
7.25000 170
7.30000 170
7.35000 170
7.40000 170
7.45000 170
7.50000 170
7.55000 170
7.60000 170
7.65000 170
7.70000 170
7.75000 170
7.80000 170
7.85000 170
7.90000 170
7.95000 170
8.00000 170
8.05000 170
8.10000 170
8.15000 170
8.20000 170
8.25000 170
8.30000 170
8.35000 170
8.40000 170
8.45000 170
8.50000 170
8.55000 170
8.60000 170
8.65000 170
8.70000 170
8.75000 170
8.80000 170
8.85000 170
8.90000 170
8.95000 170
9.00000 170
9.05000 170
9.10000 170
9.15000 170
9.20000 170
9.25000 170
9.30000 170
9.35000 170
9.40000 170
9.45000 170
9.50000 170
9.55000 170
9.60000 170
9.65000 170
9.70000 170
9.75000 170
9.80000 170
9.85000 170
9.90000 170
9.95000 170
10.00000 170
10.05000 170
10.10000 170
10.15000 170
10.20000 170
10.25000 170
10.30000 170
10.35000 170
10.40000 170
10.45000 170
10.50000 170
10.55000 170
10.60000 170
10.65000 170
10.70000 170
10.75000 170
10.80000 170
10.85000 170
10.90000 170
10.95000 170
11.00000 170
11.05000 170
11.10000 170
11.15000 170
11.20000 170
11.25000 170
11.30000 170
11.35000 202
11.40000 202
11.45000 202
11.50000 202
11.55000 202
11.60000 202
11.65000 202
11.70000 202
11.75000 202
11.80000 202
11.85000 202
11.90000 202
11.95000 202
12.00000 202
12.05000 202
12.10000 202
12.15000 202
12.20000 202
12.25000 202
12.30000 202
12.35000 202
12.40000 202
12.45000 202


==> DATA/0.0015/best/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 3
0.60000 3
0.65000 4
0.70000 2
0.75000 2
0.80000 1
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 5
2.70000 5
2.75000 5
2.80000 2
2.85000 2
2.90000 6
2.95000 10
3.00000 5
3.05000 5
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 9
4.50000 9
4.55000 9
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 16
7.30000 16
7.35000 16
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 32
11.55000 32
11.60000 32
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 126
0.05000 126
0.10000 126
0.15000 126
0.20000 126
0.25000 126
0.30000 126
0.35000 127
0.40000 127
0.45000 127
0.50000 127
0.55000 127
0.60000 128
0.65000 128
0.70000 130
0.75000 130
0.80000 131
0.85000 131
0.90000 131
0.95000 132
1.00000 132
1.05000 132
1.10000 133
1.15000 133
1.20000 133
1.25000 133
1.30000 133
1.35000 133
1.40000 133
1.45000 133
1.50000 133
1.55000 133
1.60000 133
1.65000 133
1.70000 133
1.75000 133
1.80000 133
1.85000 133
1.90000 133
1.95000 133
2.00000 133
2.05000 133
2.10000 133
2.15000 133
2.20000 133
2.25000 133
2.30000 133
2.35000 133
2.40000 133
2.45000 133
2.50000 133
2.55000 133
2.60000 133
2.65000 133
2.70000 133
2.75000 133
2.80000 136
2.85000 136
2.90000 136
2.95000 136
3.00000 141
3.05000 141
3.10000 145
3.15000 145
3.20000 145
3.25000 145
3.30000 145
3.35000 145
3.40000 145
3.45000 145
3.50000 145
3.55000 145
3.60000 145
3.65000 145
3.70000 145
3.75000 145
3.80000 145
3.85000 145
3.90000 145
3.95000 145
4.00000 145
4.05000 145
4.10000 145
4.15000 145
4.20000 145
4.25000 145
4.30000 145
4.35000 145
4.40000 145
4.45000 145
4.50000 145
4.55000 145
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 154
7.30000 154
7.35000 154
7.40000 169
7.45000 169
7.50000 169
7.55000 169
7.60000 169
7.65000 169
7.70000 169
7.75000 169
7.80000 169
7.85000 169
7.90000 169
7.95000 169
8.00000 169
8.05000 169
8.10000 169
8.15000 169
8.20000 169
8.25000 169
8.30000 169
8.35000 169
8.40000 169
8.45000 169
8.50000 169
8.55000 169
8.60000 169
8.65000 169
8.70000 169
8.75000 169
8.80000 169
8.85000 169
8.90000 169
8.95000 169
9.00000 169
9.05000 169
9.10000 169
9.15000 169
9.20000 169
9.25000 169
9.30000 169
9.35000 169
9.40000 169
9.45000 169
9.50000 169
9.55000 169
9.60000 169
9.65000 169
9.70000 169
9.75000 169
9.80000 169
9.85000 169
9.90000 169
9.95000 169
10.00000 169
10.05000 169
10.10000 169
10.15000 169
10.20000 169
10.25000 169
10.30000 169
10.35000 169
10.40000 169
10.45000 169
10.50000 169
10.55000 169
10.60000 169
10.65000 169
10.70000 169
10.75000 169
10.80000 169
10.85000 169
10.90000 169
10.95000 169
11.00000 169
11.05000 169
11.10000 169
11.15000 169
11.20000 169
11.25000 169
11.30000 169
11.35000 169
11.40000 169
11.45000 169
11.50000 169
11.55000 169
11.60000 169
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0015/best/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 128
0.05000 128
0.10000 128
0.15000 128
0.20000 128
0.25000 128
0.30000 128
0.35000 129
0.40000 129
0.45000 129
0.50000 129
0.55000 130
0.60000 131
0.65000 132
0.70000 132
0.75000 132
0.80000 132
0.85000 133
0.90000 133
0.95000 134
1.00000 134
1.05000 134
1.10000 134
1.15000 134
1.20000 134
1.25000 134
1.30000 134
1.35000 134
1.40000 134
1.45000 134
1.50000 134
1.55000 134
1.60000 134
1.65000 134
1.70000 134
1.75000 134
1.80000 134
1.85000 134
1.90000 134
1.95000 134
2.00000 134
2.05000 134
2.10000 134
2.15000 134
2.20000 134
2.25000 134
2.30000 134
2.35000 134
2.40000 134
2.45000 134
2.50000 134
2.55000 134
2.60000 134
2.65000 138
2.70000 138
2.75000 138
2.80000 138
2.85000 138
2.90000 142
2.95000 146
3.00000 146
3.05000 146
3.10000 146
3.15000 146
3.20000 146
3.25000 146
3.30000 146
3.35000 146
3.40000 146
3.45000 146
3.50000 146
3.55000 146
3.60000 146
3.65000 146
3.70000 146
3.75000 146
3.80000 146
3.85000 146
3.90000 146
3.95000 146
4.00000 146
4.05000 146
4.10000 146
4.15000 146
4.20000 146
4.25000 146
4.30000 146
4.35000 146
4.40000 146
4.45000 154
4.50000 154
4.55000 154
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 170
7.30000 170
7.35000 170
7.40000 170
7.45000 170
7.50000 170
7.55000 170
7.60000 170
7.65000 170
7.70000 170
7.75000 170
7.80000 170
7.85000 170
7.90000 170
7.95000 170
8.00000 170
8.05000 170
8.10000 170
8.15000 170
8.20000 170
8.25000 170
8.30000 170
8.35000 170
8.40000 170
8.45000 170
8.50000 170
8.55000 170
8.60000 170
8.65000 170
8.70000 170
8.75000 170
8.80000 170
8.85000 170
8.90000 170
8.95000 170
9.00000 170
9.05000 170
9.10000 170
9.15000 170
9.20000 170
9.25000 170
9.30000 170
9.35000 170
9.40000 170
9.45000 170
9.50000 170
9.55000 170
9.60000 170
9.65000 170
9.70000 170
9.75000 170
9.80000 170
9.85000 170
9.90000 170
9.95000 170
10.00000 170
10.05000 170
10.10000 170
10.15000 170
10.20000 170
10.25000 170
10.30000 170
10.35000 170
10.40000 170
10.45000 170
10.50000 170
10.55000 170
10.60000 170
10.65000 170
10.70000 170
10.75000 170
10.80000 170
10.85000 170
10.90000 170
10.95000 170
11.00000 170
11.05000 170
11.10000 170
11.15000 170
11.20000 170
11.25000 170
11.30000 170
11.35000 170
11.40000 170
11.45000 170
11.50000 201
11.55000 201
11.60000 201
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0015/best/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 3
0.55000 3
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 4
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1


==> DATA/0.0015/best/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 124
0.05000 124
0.10000 124
0.15000 124
0.20000 125
0.25000 126
0.30000 127
0.35000 127
0.40000 128
0.45000 128
0.50000 129
0.55000 130
0.60000 131
0.65000 132
0.70000 132
0.75000 132
0.80000 134
0.85000 134
0.90000 134
0.95000 134
1.00000 134
1.05000 134
1.10000 134
1.15000 134
1.20000 134
1.25000 134
1.30000 134
1.35000 134
1.40000 134
1.45000 134
1.50000 134
1.55000 134
1.60000 134
1.65000 134
1.70000 134
1.75000 134
1.80000 134
1.85000 134
1.90000 134
1.95000 134
2.00000 134
2.05000 134
2.10000 134
2.15000 134
2.20000 134
2.25000 134
2.30000 134
2.35000 134
2.40000 134
2.45000 134


==> DATA/0.0015/best/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 3
0.25000 3
0.30000 3
0.35000 2
0.40000 2
0.45000 2
0.50000 1
0.55000 2
0.60000 3
0.65000 4
0.70000 2
0.75000 1
0.80000 1
0.85000 3
0.90000 3
0.95000 3
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 5
2.70000 4
2.75000 4
2.80000 1
2.85000 1
2.90000 6
2.95000 9
3.00000 5
3.05000 5
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 9
4.50000 9
4.55000 9
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 16
7.30000 16
7.35000 16
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 33
11.55000 32
11.60000 32
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 120
0.05000 120
0.10000 120
0.15000 120
0.20000 120
0.25000 121
0.30000 122
0.35000 123
0.40000 124
0.45000 124
0.50000 125
0.55000 125
0.60000 126
0.65000 126
0.70000 128
0.75000 129
0.80000 129
0.85000 129
0.90000 129
0.95000 130
1.00000 131
1.05000 131
1.10000 131
1.15000 131
1.20000 131
1.25000 131
1.30000 131
1.35000 131
1.40000 131
1.45000 131
1.50000 131
1.55000 131
1.60000 131
1.65000 131
1.70000 131
1.75000 131
1.80000 131
1.85000 131
1.90000 131
1.95000 131
2.00000 131
2.05000 131
2.10000 131
2.15000 131
2.20000 131
2.25000 131
2.30000 131
2.35000 131
2.40000 131
2.45000 131
2.50000 131
2.55000 131
2.60000 131
2.65000 131
2.70000 132
2.75000 132
2.80000 135
2.85000 135
2.90000 135
2.95000 136
3.00000 140
3.05000 140
3.10000 145
3.15000 145
3.20000 145
3.25000 145
3.30000 145
3.35000 145
3.40000 145
3.45000 145
3.50000 145
3.55000 145
3.60000 145
3.65000 145
3.70000 145
3.75000 145
3.80000 145
3.85000 145
3.90000 145
3.95000 145
4.00000 145
4.05000 145
4.10000 145
4.15000 145
4.20000 145
4.25000 145
4.30000 145
4.35000 145
4.40000 145
4.45000 145
4.50000 145
4.55000 145
4.60000 153
4.65000 153
4.70000 153
4.75000 153
4.80000 153
4.85000 153
4.90000 153
4.95000 153
5.00000 153
5.05000 153
5.10000 153
5.15000 153
5.20000 153
5.25000 153
5.30000 153
5.35000 153
5.40000 153
5.45000 153
5.50000 153
5.55000 153
5.60000 153
5.65000 153
5.70000 153
5.75000 153
5.80000 153
5.85000 153
5.90000 153
5.95000 153
6.00000 153
6.05000 153
6.10000 153
6.15000 153
6.20000 153
6.25000 153
6.30000 153
6.35000 153
6.40000 153
6.45000 153
6.50000 153
6.55000 153
6.60000 153
6.65000 153
6.70000 153
6.75000 153
6.80000 153
6.85000 153
6.90000 153
6.95000 153
7.00000 153
7.05000 153
7.10000 153
7.15000 153
7.20000 153
7.25000 153
7.30000 153
7.35000 153
7.40000 168
7.45000 168
7.50000 168
7.55000 168
7.60000 168
7.65000 168
7.70000 168
7.75000 168
7.80000 168
7.85000 168
7.90000 168
7.95000 168
8.00000 168
8.05000 168
8.10000 168
8.15000 168
8.20000 168
8.25000 168
8.30000 168
8.35000 168
8.40000 168
8.45000 168
8.50000 168
8.55000 168
8.60000 168
8.65000 168
8.70000 168
8.75000 168
8.80000 168
8.85000 168
8.90000 168
8.95000 168
9.00000 168
9.05000 168
9.10000 168
9.15000 168
9.20000 168
9.25000 168
9.30000 168
9.35000 168
9.40000 168
9.45000 168
9.50000 168
9.55000 168
9.60000 168
9.65000 168
9.70000 168
9.75000 168
9.80000 168
9.85000 168
9.90000 168
9.95000 168
10.00000 168
10.05000 168
10.10000 168
10.15000 168
10.20000 168
10.25000 168
10.30000 168
10.35000 168
10.40000 168
10.45000 168
10.50000 168
10.55000 168
10.60000 168
10.65000 168
10.70000 168
10.75000 168
10.80000 168
10.85000 168
10.90000 168
10.95000 168
11.00000 168
11.05000 168
11.10000 168
11.15000 168
11.20000 168
11.25000 168
11.30000 168
11.35000 168
11.40000 168
11.45000 168
11.50000 168
11.55000 169
11.60000 169
11.65000 200
11.70000 200
11.75000 200
11.80000 200
11.85000 200
11.90000 200
11.95000 200
12.00000 200
12.05000 200
12.10000 200
12.15000 200
12.20000 200
12.25000 200
12.30000 200
12.35000 200
12.40000 200
12.45000 200


==> DATA/0.0015/best/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 121
0.05000 121
0.10000 121
0.15000 121
0.20000 123
0.25000 124
0.30000 125
0.35000 125
0.40000 126
0.45000 126
0.50000 126
0.55000 127
0.60000 129
0.65000 130
0.70000 130
0.75000 130
0.80000 130
0.85000 132
0.90000 132
0.95000 133
1.00000 133
1.05000 133
1.10000 133
1.15000 133
1.20000 133
1.25000 133
1.30000 133
1.35000 133
1.40000 133
1.45000 133
1.50000 133
1.55000 133
1.60000 133
1.65000 133
1.70000 133
1.75000 133
1.80000 133
1.85000 133
1.90000 133
1.95000 133
2.00000 133
2.05000 133
2.10000 133
2.15000 133
2.20000 133
2.25000 133
2.30000 133
2.35000 133
2.40000 133
2.45000 133
2.50000 133


==> DATA/0.0015/best/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 0
3.00000 0
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 2
3.60000 2
3.65000 3
3.70000 1
3.75000 2
3.80000 1
3.85000 1
3.90000 1
3.95000 2
4.00000 2
4.05000 2
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 2
4.40000 2
4.45000 2
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 3
5.80000 3
5.85000 3
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 5
8.15000 5
8.20000 6
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 8
9.00000 8
9.05000 8
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 14
10.75000 15
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 32
3.10000 32
3.15000 32
3.20000 32
3.25000 32
3.30000 32
3.35000 32
3.40000 32
3.45000 32
3.50000 32
3.55000 33
3.60000 33
3.65000 34
3.70000 34
3.75000 35
3.80000 35
3.85000 35
3.90000 35
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 41
8.05000 41
8.10000 46
8.15000 46
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 54
9.00000 54
9.05000 54
9.10000 55
9.15000 55
9.20000 55
9.25000 55
9.30000 55
9.35000 55
9.40000 55
9.45000 55
9.50000 55
9.55000 55
9.60000 55
9.65000 55
9.70000 55
9.75000 55
9.80000 55
9.85000 55
9.90000 55
9.95000 55
10.00000 55
10.05000 55
10.10000 55
10.15000 55
10.20000 55
10.25000 55
10.30000 55
10.35000 55
10.40000 55
10.45000 55
10.50000 55
10.55000 55
10.60000 55
10.65000 55
10.70000 68
10.75000 69
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0015/best/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 2
3.75000 2
3.80000 2
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 3
4.15000 2
4.20000 2
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 3
4.55000 3
4.60000 3
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 4
5.95000 3
6.00000 3
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 6
8.30000 6
8.35000 6
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 8
9.15000 8
9.20000 8
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 14
10.90000 14
10.95000 14
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 32
3.85000 33
3.90000 33
3.95000 33
4.00000 33
4.05000 33
4.10000 33
4.15000 34
4.20000 34
4.25000 35
4.30000 35
4.35000 35
4.40000 35
4.45000 35
4.50000 35
4.55000 35
4.60000 35
4.65000 37
4.70000 37
4.75000 37
4.80000 37
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 38
6.00000 38
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 54
10.90000 54
10.95000 54
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0015/best/IKE2022/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 33
3.75000 33
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 36
4.45000 36
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 41
8.05000 41
8.10000 41
8.15000 41
8.20000 41
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0015/best/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 1
2.85000 1
2.90000 1
2.95000 0
3.00000 0
3.05000 1
3.10000 1
3.15000 1
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 1
3.60000 2
3.65000 3
3.70000 2
3.75000 2
3.80000 0
3.85000 0
3.90000 0
3.95000 1
4.00000 1
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 3
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 2
5.80000 3
5.85000 3
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 6
8.15000 6
8.20000 6
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 8
9.00000 8
9.05000 8
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 14
10.75000 14
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 32
3.60000 33
3.65000 34
3.70000 34
3.75000 34
3.80000 34
3.85000 34
3.90000 34
3.95000 35
4.00000 35
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 40
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 41
8.05000 41
8.10000 46
8.15000 46
8.20000 46
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 54
9.00000 54
9.05000 54
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 68
10.75000 68
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0015/best/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 1
3.80000 2
3.85000 2
3.90000 2
3.95000 1
4.00000 1
4.05000 1
4.10000 2
4.15000 2
4.20000 2
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 3
4.55000 3
4.60000 3
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 3
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 6
8.30000 6
8.35000 6
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 8
9.15000 8
9.20000 8
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 14
10.90000 14
10.95000 14
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 28
0.05000 28
0.10000 28
0.15000 28
0.20000 28
0.25000 28
0.30000 28
0.35000 28
0.40000 28
0.45000 28
0.50000 28
0.55000 28
0.60000 28
0.65000 28
0.70000 28
0.75000 28
0.80000 28
0.85000 28
0.90000 28
0.95000 28
1.00000 28
1.05000 28
1.10000 28
1.15000 28
1.20000 28
1.25000 28
1.30000 28
1.35000 28
1.40000 28
1.45000 28
1.50000 28
1.55000 28
1.60000 28
1.65000 28
1.70000 28
1.75000 28
1.80000 28
1.85000 28
1.90000 28
1.95000 28
2.00000 28
2.05000 28
2.10000 28
2.15000 28
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 29
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 31
3.80000 32
3.85000 32
3.90000 32
3.95000 33
4.00000 33
4.05000 33
4.10000 33
4.15000 33
4.20000 33
4.25000 35
4.30000 35
4.35000 35
4.40000 35
4.45000 35
4.50000 35
4.55000 35
4.60000 35
4.65000 37
4.70000 37
4.75000 37
4.80000 37
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 54
10.90000 54
10.95000 54
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0015/best/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 32
3.75000 32
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 35
4.15000 35
4.20000 35
4.25000 35
4.30000 35
4.35000 35
4.40000 35
4.45000 35
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0015/best/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 2
2.05000 1
2.10000 0
2.15000 1
2.20000 2
2.25000 3
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 2
3.05000 2
3.10000 2
3.15000 0
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 4
4.60000 4
4.65000 4
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 5
6.20000 5
6.25000 5
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 39
1.95000 39
2.00000 40
2.05000 40
2.10000 40
2.15000 41
2.20000 42
2.25000 43
2.30000 43
2.35000 43
2.40000 43
2.45000 43
2.50000 43
2.55000 43
2.60000 43
2.65000 43
2.70000 43
2.75000 43
2.80000 43
2.85000 43
2.90000 43
2.95000 43
3.00000 44
3.05000 44
3.10000 44
3.15000 44
3.20000 46
3.25000 46
3.30000 46
3.35000 46
3.40000 46
3.45000 46
3.50000 46
3.55000 46
3.60000 46
3.65000 46
3.70000 46
3.75000 46
3.80000 46
3.85000 46
3.90000 46
3.95000 46
4.00000 46
4.05000 46
4.10000 46
4.15000 46
4.20000 46
4.25000 46
4.30000 46
4.35000 46
4.40000 46
4.45000 46
4.50000 46
4.55000 49
4.60000 49
4.65000 49
4.70000 49
4.75000 49
4.80000 49
4.85000 49
4.90000 49
4.95000 49
5.00000 49
5.05000 49
5.10000 49
5.15000 49
5.20000 49
5.25000 49
5.30000 49
5.35000 49
5.40000 49
5.45000 49
5.50000 49
5.55000 49
5.60000 49
5.65000 49
5.70000 49
5.75000 49
5.80000 49
5.85000 49
5.90000 49
5.95000 49
6.00000 49
6.05000 49
6.10000 49
6.15000 53
6.20000 53
6.25000 53
6.30000 53
6.35000 53
6.40000 53
6.45000 53
6.50000 53
6.55000 53
6.60000 53
6.65000 53
6.70000 53
6.75000 53
6.80000 53
6.85000 53
6.90000 53
6.95000 53
7.00000 53
7.05000 53
7.10000 53
7.15000 53
7.20000 53
7.25000 53
7.30000 53
7.35000 53
7.40000 53
7.45000 53
7.50000 53
7.55000 53
7.60000 53
7.65000 53
7.70000 53
7.75000 53
7.80000 53
7.85000 53
7.90000 53
7.95000 53
8.00000 53
8.05000 53
8.10000 53
8.15000 53
8.20000 53
8.25000 53
8.30000 53
8.35000 53
8.40000 53
8.45000 53
8.50000 53
8.55000 53
8.60000 53
8.65000 53
8.70000 53
8.75000 53
8.80000 53
8.85000 53
8.90000 53
8.95000 53
9.00000 53
9.05000 53
9.10000 53
9.15000 53
9.20000 53
9.25000 53
9.30000 53
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0015/best/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 2
3.20000 2
3.25000 2
3.30000 1
3.35000 2
3.40000 1
3.45000 1
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 3
4.75000 3
4.80000 3
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 4
6.35000 4
6.40000 4
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 38
2.15000 38
2.20000 38
2.25000 39
2.30000 39
2.35000 39
2.40000 41
2.45000 41
2.50000 41
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 42
3.20000 42
3.25000 42
3.30000 43
3.35000 43
3.40000 44
3.45000 44
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 45
4.75000 45
4.80000 45
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 48
6.35000 48
6.40000 48
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/best/TWK2023/DHondt-NormalSeats.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 39
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 41
2.35000 41
2.40000 42
2.45000 42
2.50000 42
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 44
3.20000 44
3.25000 44
3.30000 44
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/best/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 3
2.25000 3
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 2
3.05000 2
3.10000 3
3.15000 1
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 3
4.60000 3
4.65000 3
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 4
6.20000 5
6.25000 5
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/best/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 39
2.10000 40
2.15000 40
2.20000 41
2.25000 42
2.30000 42
2.35000 42
2.40000 42
2.45000 42
2.50000 42
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 43
3.05000 43
3.10000 44
3.15000 44
3.20000 45
3.25000 45
3.30000 45
3.35000 46
3.40000 46
3.45000 46
3.50000 46
3.55000 46
3.60000 46
3.65000 46
3.70000 46
3.75000 46
3.80000 46
3.85000 46
3.90000 46
3.95000 46
4.00000 46
4.05000 46
4.10000 46
4.15000 46
4.20000 46
4.25000 46
4.30000 46
4.35000 46
4.40000 46
4.45000 46
4.50000 46
4.55000 48
4.60000 48
4.65000 48
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 52
6.20000 53
6.25000 53
6.30000 53
6.35000 53
6.40000 53
6.45000 53
6.50000 53
6.55000 53
6.60000 53
6.65000 53
6.70000 53
6.75000 53
6.80000 53
6.85000 53
6.90000 53
6.95000 53
7.00000 53
7.05000 53
7.10000 53
7.15000 53
7.20000 53
7.25000 53
7.30000 53
7.35000 53
7.40000 53
7.45000 53
7.50000 53
7.55000 53
7.60000 53
7.65000 53
7.70000 53
7.75000 53
7.80000 53
7.85000 53
7.90000 53
7.95000 53
8.00000 53
8.05000 53
8.10000 53
8.15000 53
8.20000 53
8.25000 53
8.30000 53
8.35000 53
8.40000 53
8.45000 53
8.50000 53
8.55000 53
8.60000 53
8.65000 53
8.70000 53
8.75000 53
8.80000 53
8.85000 53
8.90000 53
8.95000 53
9.00000 53
9.05000 53
9.10000 53
9.15000 53
9.20000 53
9.25000 53
9.30000 53
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0015/best/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 1
2.20000 1
2.25000 1
2.30000 3
2.35000 2
2.40000 1
2.45000 1
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 2
3.20000 2
3.25000 2
3.30000 1
3.35000 3
3.40000 2
3.45000 2
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 3
4.75000 3
4.80000 3
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 4
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/best/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 37
2.20000 37
2.25000 38
2.30000 38
2.35000 39
2.40000 40
2.45000 40
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 42
3.35000 42
3.40000 43
3.45000 43
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 45
4.75000 45
4.80000 45
4.85000 47
4.90000 47
4.95000 47
5.00000 47
5.05000 47
5.10000 47
5.15000 47
5.20000 47
5.25000 47
5.30000 47
5.35000 47
5.40000 47
5.45000 47
5.50000 47
5.55000 47
5.60000 47
5.65000 47
5.70000 47
5.75000 47
5.80000 47
5.85000 47
5.90000 47
5.95000 47
6.00000 47
6.05000 47
6.10000 47
6.15000 47
6.20000 47
6.25000 47
6.30000 48
6.35000 48
6.40000 48
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/best/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 39
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 43
3.20000 43
3.25000 43
3.30000 43
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/secondbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 4
8.05000 4
8.10000 4
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 40
0.05000 40
0.10000 40
0.15000 40
0.20000 40
0.25000 40
0.30000 40
0.35000 40
0.40000 40
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 40
1.60000 40
1.65000 40
1.70000 40
1.75000 40
1.80000 41
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 44
8.05000 44
8.10000 44
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0015/secondbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 4
8.20000 4
8.25000 4
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 43
8.35000 43
8.40000 43
8.45000 43
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0015/secondbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0015/secondbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 4
8.05000 4
8.10000 4
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 40
1.60000 40
1.65000 40
1.70000 40
1.75000 40
1.80000 40
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 44
8.05000 44
8.10000 44
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0015/secondbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 4
8.20000 4
8.25000 4
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 43
8.35000 43
8.40000 43
8.45000 43
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0015/secondbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0015/secondbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 8
8.85000 8
8.90000 8
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 62
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 62
1.00000 62
1.05000 62
1.10000 62
1.15000 62
1.20000 62
1.25000 62
1.30000 62
1.35000 62
1.40000 62
1.45000 62
1.50000 62
1.55000 62
1.60000 62
1.65000 62
1.70000 62
1.75000 62
1.80000 62
1.85000 62
1.90000 62
1.95000 62
2.00000 62
2.05000 62
2.10000 63
2.15000 63
2.20000 63
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 63
2.90000 63
2.95000 65
3.00000 65
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 65
3.35000 65
3.40000 65
3.45000 65
3.50000 65
3.55000 65
3.60000 65
3.65000 65
3.70000 65
3.75000 65
3.80000 65
3.85000 65
3.90000 65
3.95000 65
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 68
4.55000 68
4.60000 68
4.65000 68
4.70000 68
4.75000 68
4.80000 68
4.85000 68
4.90000 68
4.95000 68
5.00000 68
5.05000 68
5.10000 68
5.15000 68
5.20000 68
5.25000 68
5.30000 68
5.35000 68
5.40000 68
5.45000 68
5.50000 68
5.55000 68
5.60000 68
5.65000 68
5.70000 68
5.75000 68
5.80000 68
5.85000 68
5.90000 68
5.95000 68
6.00000 68
6.05000 68
6.10000 68
6.15000 68
6.20000 68
6.25000 68
6.30000 68
6.35000 68
6.40000 68
6.45000 68
6.50000 68
6.55000 68
6.60000 68
6.65000 68
6.70000 68
6.75000 68
6.80000 68
6.85000 68
6.90000 68
6.95000 68
7.00000 68
7.05000 68
7.10000 68
7.15000 68
7.20000 68
7.25000 68
7.30000 68
7.35000 68
7.40000 68
7.45000 68
7.50000 68
7.55000 68
7.60000 68
7.65000 68
7.70000 68
7.75000 68
7.80000 68
7.85000 68
7.90000 68
7.95000 68
8.00000 68
8.05000 68
8.10000 68
8.15000 68
8.20000 68
8.25000 68
8.30000 68
8.35000 68
8.40000 68
8.45000 68
8.50000 68
8.55000 68
8.60000 68
8.65000 68
8.70000 68
8.75000 68
8.80000 75
8.85000 75
8.90000 75
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0015/secondbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 3
4.20000 3
4.25000 3
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 8
9.00000 8
9.05000 8
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 60
0.05000 60
0.10000 60
0.15000 60
0.20000 60
0.25000 60
0.30000 60
0.35000 60
0.40000 60
0.45000 60
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 61
2.30000 61
2.35000 61
2.40000 62
2.45000 62
2.50000 62
2.55000 62
2.60000 62
2.65000 62
2.70000 62
2.75000 62
2.80000 62
2.85000 62
2.90000 62
2.95000 62
3.00000 62
3.05000 62
3.10000 62
3.15000 62
3.20000 62
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 64
4.20000 64
4.25000 64
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 67
9.00000 67
9.05000 67
9.10000 74
9.15000 74
9.20000 74
9.25000 74
9.30000 74
9.35000 74
9.40000 74
9.45000 74
9.50000 74
9.55000 74
9.60000 74
9.65000 74
9.70000 74
9.75000 74
9.80000 74
9.85000 74
9.90000 74
9.95000 74
10.00000 74
10.05000 74
10.10000 74
10.15000 74
10.20000 74
10.25000 74
10.30000 74
10.35000 74
10.40000 74
10.45000 74
10.50000 74
10.55000 74
10.60000 74
10.65000 74
10.70000 74
10.75000 74
10.80000 74
10.85000 74
10.90000 74
10.95000 74
11.00000 74
11.05000 74
11.10000 74
11.15000 74
11.20000 74
11.25000 74
11.30000 74
11.35000 74
11.40000 74
11.45000 74
11.50000 74
11.55000 74
11.60000 74
11.65000 74
11.70000 74
11.75000 74
11.80000 74
11.85000 74
11.90000 74
11.95000 74
12.00000 74
12.05000 74
12.10000 74
12.15000 74
12.20000 74
12.25000 74
12.30000 74
12.35000 74
12.40000 74
12.45000 74


==> DATA/0.0015/secondbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 61
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 61
0.65000 61
0.70000 61
0.75000 61
0.80000 61
0.85000 61
0.90000 61
0.95000 61
1.00000 61
1.05000 61
1.10000 61
1.15000 61
1.20000 61
1.25000 61
1.30000 61
1.35000 61
1.40000 61
1.45000 61
1.50000 61
1.55000 61
1.60000 61
1.65000 61
1.70000 61
1.75000 61
1.80000 61
1.85000 61
1.90000 61
1.95000 61
2.00000 61
2.05000 61
2.10000 61
2.15000 61
2.20000 61
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 63
2.90000 63
2.95000 63
3.00000 63
3.05000 63
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0015/secondbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 8
8.85000 8
8.90000 8
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 60
0.05000 60
0.10000 60
0.15000 60
0.20000 60
0.25000 60
0.30000 61
0.35000 61
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 61
0.65000 61
0.70000 61
0.75000 61
0.80000 61
0.85000 61
0.90000 61
0.95000 61
1.00000 61
1.05000 61
1.10000 61
1.15000 61
1.20000 61
1.25000 61
1.30000 61
1.35000 61
1.40000 61
1.45000 61
1.50000 61
1.55000 61
1.60000 61
1.65000 61
1.70000 61
1.75000 61
1.80000 61
1.85000 61
1.90000 61
1.95000 61
2.00000 61
2.05000 61
2.10000 62
2.15000 62
2.20000 62
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 63
2.90000 63
2.95000 64
3.00000 64
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 65
3.35000 65
3.40000 65
3.45000 65
3.50000 65
3.55000 65
3.60000 65
3.65000 65
3.70000 65
3.75000 65
3.80000 65
3.85000 65
3.90000 65
3.95000 65
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 68
4.55000 68
4.60000 68
4.65000 68
4.70000 68
4.75000 68
4.80000 68
4.85000 68
4.90000 68
4.95000 68
5.00000 68
5.05000 68
5.10000 68
5.15000 68
5.20000 68
5.25000 68
5.30000 68
5.35000 68
5.40000 68
5.45000 68
5.50000 68
5.55000 68
5.60000 68
5.65000 68
5.70000 68
5.75000 68
5.80000 68
5.85000 68
5.90000 68
5.95000 68
6.00000 68
6.05000 68
6.10000 68
6.15000 68
6.20000 68
6.25000 68
6.30000 68
6.35000 68
6.40000 68
6.45000 68
6.50000 68
6.55000 68
6.60000 68
6.65000 68
6.70000 68
6.75000 68
6.80000 68
6.85000 68
6.90000 68
6.95000 68
7.00000 68
7.05000 68
7.10000 68
7.15000 68
7.20000 68
7.25000 68
7.30000 68
7.35000 68
7.40000 68
7.45000 68
7.50000 68
7.55000 68
7.60000 68
7.65000 68
7.70000 68
7.75000 68
7.80000 68
7.85000 68
7.90000 68
7.95000 68
8.00000 68
8.05000 68
8.10000 68
8.15000 68
8.20000 68
8.25000 68
8.30000 68
8.35000 68
8.40000 68
8.45000 68
8.50000 68
8.55000 68
8.60000 68
8.65000 68
8.70000 68
8.75000 68
8.80000 75
8.85000 75
8.90000 75
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0015/secondbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 3
3.15000 3
3.20000 3
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 3
4.25000 3
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 58
0.05000 58
0.10000 58
0.15000 58
0.20000 58
0.25000 58
0.30000 59
0.35000 59
0.40000 59
0.45000 59
0.50000 59
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 60
2.30000 60
2.35000 60
2.40000 61
2.45000 61
2.50000 61
2.55000 61
2.60000 61
2.65000 61
2.70000 61
2.75000 61
2.80000 61
2.85000 61
2.90000 61
2.95000 61
3.00000 61
3.05000 61
3.10000 61
3.15000 61
3.20000 61
3.25000 63
3.30000 63
3.35000 63
3.40000 63
3.45000 63
3.50000 63
3.55000 63
3.60000 63
3.65000 63
3.70000 63
3.75000 63
3.80000 63
3.85000 63
3.90000 63
3.95000 63
4.00000 63
4.05000 63
4.10000 63
4.15000 63
4.20000 64
4.25000 64
4.30000 66
4.35000 66
4.40000 66
4.45000 66
4.50000 66
4.55000 66
4.60000 66
4.65000 66
4.70000 66
4.75000 66
4.80000 66
4.85000 66
4.90000 66
4.95000 66
5.00000 66
5.05000 66
5.10000 66
5.15000 66
5.20000 66
5.25000 66
5.30000 66
5.35000 66
5.40000 66
5.45000 66
5.50000 66
5.55000 66
5.60000 66
5.65000 66
5.70000 66
5.75000 66
5.80000 66
5.85000 66
5.90000 66
5.95000 66
6.00000 66
6.05000 66
6.10000 66
6.15000 66
6.20000 66
6.25000 66
6.30000 66
6.35000 66
6.40000 66
6.45000 66
6.50000 66
6.55000 66
6.60000 66
6.65000 66
6.70000 66
6.75000 66
6.80000 66
6.85000 66
6.90000 66
6.95000 66
7.00000 66
7.05000 66
7.10000 66
7.15000 66
7.20000 66
7.25000 66
7.30000 66
7.35000 66
7.40000 66
7.45000 66
7.50000 66
7.55000 66
7.60000 66
7.65000 66
7.70000 66
7.75000 66
7.80000 66
7.85000 66
7.90000 66
7.95000 66
8.00000 66
8.05000 66
8.10000 66
8.15000 66
8.20000 66
8.25000 66
8.30000 66
8.35000 66
8.40000 66
8.45000 66
8.50000 66
8.55000 66
8.60000 66
8.65000 66
8.70000 66
8.75000 66
8.80000 66
8.85000 66
8.90000 66
8.95000 66
9.00000 66
9.05000 66
9.10000 74
9.15000 74
9.20000 74
9.25000 74
9.30000 74
9.35000 74
9.40000 74
9.45000 74
9.50000 74
9.55000 74
9.60000 74
9.65000 74
9.70000 74
9.75000 74
9.80000 74
9.85000 74
9.90000 74
9.95000 74
10.00000 74
10.05000 74
10.10000 74
10.15000 74
10.20000 74
10.25000 74
10.30000 74
10.35000 74
10.40000 74
10.45000 74
10.50000 74
10.55000 74
10.60000 74
10.65000 74
10.70000 74
10.75000 74
10.80000 74
10.85000 74
10.90000 74
10.95000 74
11.00000 74
11.05000 74
11.10000 74
11.15000 74
11.20000 74
11.25000 74
11.30000 74
11.35000 74
11.40000 74
11.45000 74
11.50000 74
11.55000 74
11.60000 74
11.65000 74
11.70000 74
11.75000 74
11.80000 74
11.85000 74
11.90000 74
11.95000 74
12.00000 74
12.05000 74
12.10000 74
12.15000 74
12.20000 74
12.25000 74
12.30000 74
12.35000 74
12.40000 74
12.45000 74


==> DATA/0.0015/secondbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 60
0.35000 60
0.40000 60
0.45000 60
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 62
2.30000 62
2.35000 62
2.40000 62
2.45000 62
2.50000 62
2.55000 62
2.60000 62
2.65000 62
2.70000 62
2.75000 62
2.80000 62
2.85000 62
2.90000 62
2.95000 62
3.00000 62
3.05000 62
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0015/secondbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 2
0.60000 1
0.65000 1
0.70000 1
0.75000 2
0.80000 2
0.85000 1
0.90000 1
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 2
2.55000 2
2.60000 2
2.65000 1
2.70000 1
2.75000 3
2.80000 3
2.85000 5
2.90000 4
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 4
4.35000 4
4.40000 4
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 8
7.15000 8
7.20000 8
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 16
11.40000 16
11.45000 16
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 64
0.35000 64
0.40000 64
0.45000 64
0.50000 64
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 66
2.30000 66
2.35000 66
2.40000 66
2.45000 66
2.50000 68
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 70
2.80000 70
2.85000 72
2.90000 73
2.95000 73
3.00000 73
3.05000 73
3.10000 73
3.15000 73
3.20000 73
3.25000 73
3.30000 73
3.35000 73
3.40000 73
3.45000 73
3.50000 73
3.55000 73
3.60000 73
3.65000 73
3.70000 73
3.75000 73
3.80000 73
3.85000 73
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 73
4.25000 73
4.30000 76
4.35000 76
4.40000 76
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 84
7.15000 84
7.20000 84
7.25000 84
7.30000 84
7.35000 84
7.40000 84
7.45000 84
7.50000 84
7.55000 84
7.60000 84
7.65000 84
7.70000 84
7.75000 84
7.80000 84
7.85000 84
7.90000 84
7.95000 84
8.00000 84
8.05000 84
8.10000 84
8.15000 84
8.20000 84
8.25000 84
8.30000 84
8.35000 84
8.40000 84
8.45000 84
8.50000 84
8.55000 84
8.60000 84
8.65000 84
8.70000 84
8.75000 84
8.80000 84
8.85000 84
8.90000 84
8.95000 84
9.00000 84
9.05000 84
9.10000 84
9.15000 84
9.20000 84
9.25000 84
9.30000 84
9.35000 84
9.40000 84
9.45000 84
9.50000 84
9.55000 84
9.60000 84
9.65000 84
9.70000 84
9.75000 84
9.80000 84
9.85000 84
9.90000 84
9.95000 84
10.00000 84
10.05000 84
10.10000 84
10.15000 84
10.20000 84
10.25000 84
10.30000 84
10.35000 84
10.40000 84
10.45000 84
10.50000 84
10.55000 84
10.60000 84
10.65000 84
10.70000 84
10.75000 84
10.80000 84
10.85000 84
10.90000 84
10.95000 84
11.00000 84
11.05000 84
11.10000 84
11.15000 84
11.20000 84
11.25000 84
11.30000 84
11.35000 99
11.40000 99
11.45000 99
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0015/secondbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 2
0.65000 1
0.70000 1
0.75000 1
0.80000 0
0.85000 1
0.90000 1
0.95000 2
1.00000 2
1.05000 2
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 0
2.85000 0
2.90000 2
2.95000 5
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 5
4.50000 5
4.55000 5
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 8
7.30000 8
7.35000 8
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 17
11.55000 17
11.60000 17
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 62
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 63
0.70000 63
0.75000 63
0.80000 64
0.85000 64
0.90000 64
0.95000 64
1.00000 64
1.05000 64
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 65
2.55000 65
2.60000 65
2.65000 65
2.70000 65
2.75000 65
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 69
3.05000 69
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 75
4.65000 75
4.70000 75
4.75000 75
4.80000 75
4.85000 75
4.90000 75
4.95000 75
5.00000 75
5.05000 75
5.10000 75
5.15000 75
5.20000 75
5.25000 75
5.30000 75
5.35000 75
5.40000 75
5.45000 75
5.50000 75
5.55000 75
5.60000 75
5.65000 75
5.70000 75
5.75000 75
5.80000 75
5.85000 75
5.90000 75
5.95000 75
6.00000 75
6.05000 75
6.10000 75
6.15000 75
6.20000 75
6.25000 75
6.30000 75
6.35000 75
6.40000 75
6.45000 75
6.50000 75
6.55000 75
6.60000 75
6.65000 75
6.70000 75
6.75000 75
6.80000 75
6.85000 75
6.90000 75
6.95000 75
7.00000 75
7.05000 75
7.10000 75
7.15000 75
7.20000 75
7.25000 75
7.30000 75
7.35000 75
7.40000 82
7.45000 82
7.50000 82
7.55000 82
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 98
11.70000 98
11.75000 98
11.80000 98
11.85000 98
11.90000 98
11.95000 98
12.00000 98
12.05000 98
12.10000 98
12.15000 98
12.20000 98
12.25000 98
12.30000 98
12.35000 98
12.40000 98
12.45000 98


==> DATA/0.0015/secondbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 63
0.05000 63
0.10000 63
0.15000 63
0.20000 63
0.25000 63
0.30000 63
0.35000 63
0.40000 63
0.45000 63
0.50000 63
0.55000 63
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 66
2.30000 66
2.35000 66
2.40000 66
2.45000 66
2.50000 66
2.55000 66
2.60000 66
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0015/secondbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 2
0.25000 1
0.30000 2
0.35000 1
0.40000 1
0.45000 1
0.50000 2
0.55000 2
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 2
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 2
2.55000 3
2.60000 3
2.65000 1
2.70000 1
2.75000 3
2.80000 3
2.85000 5
2.90000 3
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 4
4.35000 4
4.40000 4
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 8
7.15000 8
7.20000 8
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 16
11.40000 17
11.45000 17
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 62
0.25000 62
0.30000 63
0.35000 63
0.40000 63
0.45000 63
0.50000 64
0.55000 64
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 66
2.30000 66
2.35000 66
2.40000 66
2.45000 66
2.50000 67
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 70
2.80000 70
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 76
4.35000 76
4.40000 76
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 84
7.15000 84
7.20000 84
7.25000 84
7.30000 84
7.35000 84
7.40000 84
7.45000 84
7.50000 84
7.55000 84
7.60000 84
7.65000 84
7.70000 84
7.75000 84
7.80000 84
7.85000 84
7.90000 84
7.95000 84
8.00000 84
8.05000 84
8.10000 84
8.15000 84
8.20000 84
8.25000 84
8.30000 84
8.35000 84
8.40000 84
8.45000 84
8.50000 84
8.55000 84
8.60000 84
8.65000 84
8.70000 84
8.75000 84
8.80000 84
8.85000 84
8.90000 84
8.95000 84
9.00000 84
9.05000 84
9.10000 84
9.15000 84
9.20000 84
9.25000 84
9.30000 84
9.35000 84
9.40000 84
9.45000 84
9.50000 84
9.55000 84
9.60000 84
9.65000 84
9.70000 84
9.75000 84
9.80000 84
9.85000 84
9.90000 84
9.95000 84
10.00000 84
10.05000 84
10.10000 84
10.15000 84
10.20000 84
10.25000 84
10.30000 84
10.35000 84
10.40000 84
10.45000 84
10.50000 84
10.55000 84
10.60000 84
10.65000 84
10.70000 84
10.75000 84
10.80000 84
10.85000 84
10.90000 84
10.95000 84
11.00000 84
11.05000 84
11.10000 84
11.15000 84
11.20000 84
11.25000 84
11.30000 84
11.35000 99
11.40000 100
11.45000 100
11.50000 100
11.55000 100
11.60000 100
11.65000 100
11.70000 100
11.75000 100
11.80000 100
11.85000 100
11.90000 100
11.95000 100
12.00000 100
12.05000 100
12.10000 100
12.15000 100
12.20000 100
12.25000 100
12.30000 100
12.35000 100
12.40000 100
12.45000 100


==> DATA/0.0015/secondbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 2
0.30000 1
0.35000 2
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 2
0.65000 2
0.70000 1
0.75000 1
0.80000 1
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 3
2.70000 3
2.75000 2
2.80000 1
2.85000 1
2.90000 3
2.95000 5
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 5
4.50000 5
4.55000 5
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 8
7.30000 8
7.35000 8
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 16
11.55000 16
11.60000 16
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 60
0.35000 60
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 62
0.65000 62
0.70000 63
0.75000 63
0.80000 63
0.85000 63
0.90000 63
0.95000 64
1.00000 64
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 64
2.50000 64
2.55000 64
2.60000 64
2.65000 64
2.70000 64
2.75000 65
2.80000 66
2.85000 66
2.90000 66
2.95000 67
3.00000 69
3.05000 69
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 75
4.65000 75
4.70000 75
4.75000 75
4.80000 75
4.85000 75
4.90000 75
4.95000 75
5.00000 75
5.05000 75
5.10000 75
5.15000 75
5.20000 75
5.25000 75
5.30000 75
5.35000 75
5.40000 75
5.45000 75
5.50000 75
5.55000 75
5.60000 75
5.65000 75
5.70000 75
5.75000 75
5.80000 75
5.85000 75
5.90000 75
5.95000 75
6.00000 75
6.05000 75
6.10000 75
6.15000 75
6.20000 75
6.25000 75
6.30000 75
6.35000 75
6.40000 75
6.45000 75
6.50000 75
6.55000 75
6.60000 75
6.65000 75
6.70000 75
6.75000 75
6.80000 75
6.85000 75
6.90000 75
6.95000 75
7.00000 75
7.05000 75
7.10000 75
7.15000 75
7.20000 75
7.25000 75
7.30000 75
7.35000 75
7.40000 82
7.45000 82
7.50000 82
7.55000 82
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 83
11.55000 83
11.60000 83
11.65000 98
11.70000 98
11.75000 98
11.80000 98
11.85000 98
11.90000 98
11.95000 98
12.00000 98
12.05000 98
12.10000 98
12.15000 98
12.20000 98
12.25000 98
12.30000 98
12.35000 98
12.40000 98
12.45000 98


==> DATA/0.0015/secondbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 60
0.05000 60
0.10000 60
0.15000 60
0.20000 60
0.25000 61
0.30000 61
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 65
2.55000 65
2.60000 65
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0015/secondbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 1
3.60000 1
3.65000 2
3.70000 1
3.75000 1
3.80000 0
3.85000 0
3.90000 0
3.95000 1
4.00000 1
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 2
4.40000 2
4.45000 2
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 4
8.15000 4
8.20000 4
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 6
9.00000 6
9.05000 6
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 11
10.75000 11
10.80000 11
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 24
2.90000 24
2.95000 24
3.00000 24
3.05000 24
3.10000 24
3.15000 24
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 24
3.50000 24
3.55000 25
3.60000 25
3.65000 26
3.70000 26
3.75000 26
3.80000 26
3.85000 26
3.90000 26
3.95000 27
4.00000 27
4.05000 28
4.10000 28
4.15000 28
4.20000 28
4.25000 28
4.30000 28
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 29
5.70000 29
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 35
8.15000 35
8.20000 35
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 41
9.00000 41
9.05000 41
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/secondbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 2
3.80000 2
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 2
4.15000 2
4.20000 2
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 2
4.55000 2
4.60000 2
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 2
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 6
9.15000 6
9.20000 6
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 11
10.90000 11
10.95000 11
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 22
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 23
3.25000 23
3.30000 23
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 24
3.85000 25
3.90000 25
3.95000 25
4.00000 25
4.05000 25
4.10000 25
4.15000 25
4.20000 25
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 27
4.55000 27
4.60000 27
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 29
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 41
10.90000 41
10.95000 41
11.00000 51
11.05000 51
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0015/secondbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 23
2.90000 23
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 24
3.50000 24
3.55000 24
3.60000 24
3.65000 24
3.70000 25
3.75000 25
3.80000 26
3.85000 26
3.90000 26
3.95000 26
4.00000 26
4.05000 26
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 29
5.70000 29
5.75000 29
5.80000 29
5.85000 29
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/secondbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 1
2.85000 1
2.90000 1
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 2
3.60000 2
3.65000 3
3.70000 2
3.75000 2
3.80000 1
3.85000 1
3.90000 1
3.95000 2
4.00000 2
4.05000 2
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 3
5.80000 3
5.85000 3
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 4
8.15000 4
8.20000 4
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 6
9.00000 6
9.05000 6
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 11
10.75000 11
10.80000 11
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 23
2.85000 23
2.90000 23
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 24
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 24
3.50000 24
3.55000 25
3.60000 25
3.65000 26
3.70000 26
3.75000 26
3.80000 26
3.85000 26
3.90000 26
3.95000 27
4.00000 27
4.05000 27
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 29
5.70000 29
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 41
9.00000 41
9.05000 41
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/secondbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 0
4.00000 0
4.05000 0
4.10000 2
4.15000 2
4.20000 2
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 2
4.55000 2
4.60000 1
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 3
5.95000 3
6.00000 3
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 6
9.15000 6
9.20000 6
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 11
10.90000 11
10.95000 11
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 21
0.05000 21
0.10000 21
0.15000 21
0.20000 21
0.25000 21
0.30000 21
0.35000 21
0.40000 21
0.45000 21
0.50000 21
0.55000 21
0.60000 21
0.65000 21
0.70000 21
0.75000 21
0.80000 21
0.85000 21
0.90000 21
0.95000 21
1.00000 21
1.05000 21
1.10000 21
1.15000 21
1.20000 21
1.25000 21
1.30000 21
1.35000 21
1.40000 21
1.45000 21
1.50000 21
1.55000 21
1.60000 21
1.65000 21
1.70000 21
1.75000 21
1.80000 21
1.85000 21
1.90000 21
1.95000 21
2.00000 21
2.05000 21
2.10000 21
2.15000 21
2.20000 21
2.25000 21
2.30000 21
2.35000 21
2.40000 21
2.45000 21
2.50000 21
2.55000 21
2.60000 21
2.65000 21
2.70000 21
2.75000 21
2.80000 21
2.85000 21
2.90000 21
2.95000 21
3.00000 21
3.05000 22
3.10000 22
3.15000 22
3.20000 22
3.25000 22
3.30000 22
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 24
3.85000 24
3.90000 24
3.95000 25
4.00000 25
4.05000 25
4.10000 25
4.15000 25
4.20000 25
4.25000 26
4.30000 26
4.35000 26
4.40000 26
4.45000 26
4.50000 26
4.55000 26
4.60000 27
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 28
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 41
10.90000 41
10.95000 41
11.00000 51
11.05000 51
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0015/secondbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 23
3.25000 23
3.30000 23
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 24
3.75000 24
3.80000 25
3.85000 25
3.90000 25
3.95000 25
4.00000 25
4.05000 25
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 28
4.55000 28
4.60000 28
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0015/secondbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 1
2.10000 1
2.15000 1
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 3
6.20000 3
6.25000 3
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 26
1.65000 26
1.70000 26
1.75000 26
1.80000 26
1.85000 26
1.90000 26
1.95000 26
2.00000 27
2.05000 27
2.10000 27
2.15000 27
2.20000 28
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 29
3.15000 30
3.20000 30
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 33
4.60000 33
4.65000 33
4.70000 33
4.75000 33
4.80000 33
4.85000 33
4.90000 33
4.95000 33
5.00000 33
5.05000 33
5.10000 33
5.15000 33
5.20000 33
5.25000 33
5.30000 33
5.35000 33
5.40000 33
5.45000 33
5.50000 33
5.55000 33
5.60000 33
5.65000 33
5.70000 33
5.75000 33
5.80000 33
5.85000 33
5.90000 33
5.95000 33
6.00000 33
6.05000 33
6.10000 33
6.15000 35
6.20000 35
6.25000 35
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0015/secondbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 1
2.10000 1
2.15000 1
2.20000 0
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 1
3.20000 1
3.25000 1
3.30000 0
3.35000 1
3.40000 1
3.45000 1
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 3
6.35000 3
6.40000 3
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 25
2.10000 25
2.15000 25
2.20000 26
2.25000 26
2.30000 26
2.35000 26
2.40000 27
2.45000 27
2.50000 27
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 28
3.20000 28
3.25000 28
3.30000 29
3.35000 29
3.40000 29
3.45000 29
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 32
6.35000 32
6.40000 32
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0015/secondbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 26
2.10000 26
2.15000 26
2.20000 26
2.25000 27
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0015/secondbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 1
2.35000 1
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 1
3.05000 1
3.10000 1
3.15000 0
3.20000 1
3.25000 1
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 2
4.60000 2
4.65000 2
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 3
6.20000 3
6.25000 3
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/secondbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 26
2.00000 26
2.05000 26
2.10000 27
2.15000 27
2.20000 27
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 29
3.05000 29
3.10000 29
3.15000 29
3.20000 30
3.25000 30
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 35
6.20000 35
6.25000 35
6.30000 36
6.35000 36
6.40000 36
6.45000 36
6.50000 36
6.55000 36
6.60000 36
6.65000 36
6.70000 36
6.75000 36
6.80000 36
6.85000 36
6.90000 36
6.95000 36
7.00000 36
7.05000 36
7.10000 36
7.15000 36
7.20000 36
7.25000 36
7.30000 36
7.35000 36
7.40000 36
7.45000 36
7.50000 36
7.55000 36
7.60000 36
7.65000 36
7.70000 36
7.75000 36
7.80000 36
7.85000 36
7.90000 36
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 36
9.00000 36
9.05000 36
9.10000 36
9.15000 36
9.20000 36
9.25000 36
9.30000 36
9.35000 36
9.40000 36
9.45000 36
9.50000 36
9.55000 36
9.60000 36
9.65000 36
9.70000 36
9.75000 36
9.80000 36
9.85000 36
9.90000 36
9.95000 36
10.00000 36
10.05000 36
10.10000 36
10.15000 36
10.20000 36
10.25000 36
10.30000 36
10.35000 36
10.40000 36
10.45000 36
10.50000 36
10.55000 36
10.60000 36
10.65000 36
10.70000 36
10.75000 36
10.80000 36
10.85000 36
10.90000 36
10.95000 36
11.00000 36
11.05000 36
11.10000 36
11.15000 36
11.20000 36
11.25000 36
11.30000 36
11.35000 36
11.40000 36
11.45000 36
11.50000 36
11.55000 36
11.60000 36
11.65000 36
11.70000 36
11.75000 36
11.80000 36
11.85000 36
11.90000 36
11.95000 36
12.00000 36
12.05000 36
12.10000 36
12.15000 36
12.20000 36
12.25000 36
12.30000 36
12.35000 36
12.40000 36
12.45000 36


==> DATA/0.0015/secondbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 1
3.30000 1
3.35000 2
3.40000 2
3.45000 2
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 3
6.35000 3
6.40000 3
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/secondbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 24
2.15000 25
2.20000 25
2.25000 25
2.30000 26
2.35000 26
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 28
3.30000 28
3.35000 28
3.40000 28
3.45000 28
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 32
6.35000 32
6.40000 32
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0015/secondbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0015/thirdbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0015/thirdbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0015/thirdbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 2
4.05000 2
4.10000 2
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 4
8.85000 4
8.90000 4
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 37
3.00000 37
3.05000 37
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0015/thirdbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 3
4.25000 2
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 5
9.00000 5
9.05000 5
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 35
2.30000 35
2.35000 35
2.40000 35
2.45000 35
2.50000 35
2.55000 35
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 36
3.30000 36
3.35000 36
3.40000 36
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 37
4.30000 38
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 38
5.95000 38
6.00000 38
6.05000 38
6.10000 38
6.15000 38
6.20000 38
6.25000 38
6.30000 38
6.35000 38
6.40000 38
6.45000 38
6.50000 38
6.55000 38
6.60000 38
6.65000 38
6.70000 38
6.75000 38
6.80000 38
6.85000 38
6.90000 38
6.95000 38
7.00000 38
7.05000 38
7.10000 38
7.15000 38
7.20000 38
7.25000 38
7.30000 38
7.35000 38
7.40000 38
7.45000 38
7.50000 38
7.55000 38
7.60000 38
7.65000 38
7.70000 38
7.75000 38
7.80000 38
7.85000 38
7.90000 38
7.95000 38
8.00000 38
8.05000 38
8.10000 38
8.15000 38
8.20000 38
8.25000 38
8.30000 38
8.35000 38
8.40000 38
8.45000 38
8.50000 38
8.55000 38
8.60000 38
8.65000 38
8.70000 38
8.75000 38
8.80000 38
8.85000 38
8.90000 38
8.95000 38
9.00000 38
9.05000 38
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0015/thirdbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0015/thirdbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 2
4.05000 2
4.10000 2
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 4
8.85000 5
8.90000 5
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 37
3.00000 37
3.05000 38
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 38
3.35000 38
3.40000 38
3.45000 38
3.50000 38
3.55000 38
3.60000 38
3.65000 38
3.70000 38
3.75000 38
3.80000 38
3.85000 38
3.90000 38
3.95000 38
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 43
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0015/thirdbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 0
0.30000 0
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 2
4.25000 2
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 5
9.00000 5
9.05000 5
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 34
2.30000 34
2.35000 34
2.40000 35
2.45000 35
2.50000 35
2.55000 35
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 36
3.30000 36
3.35000 36
3.40000 36
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 37
4.25000 37
4.30000 38
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 38
5.95000 38
6.00000 38
6.05000 38
6.10000 38
6.15000 38
6.20000 38
6.25000 38
6.30000 38
6.35000 38
6.40000 38
6.45000 38
6.50000 38
6.55000 38
6.60000 38
6.65000 38
6.70000 38
6.75000 38
6.80000 38
6.85000 38
6.90000 38
6.95000 38
7.00000 38
7.05000 38
7.10000 38
7.15000 38
7.20000 38
7.25000 38
7.30000 38
7.35000 38
7.40000 38
7.45000 38
7.50000 38
7.55000 38
7.60000 38
7.65000 38
7.70000 38
7.75000 38
7.80000 38
7.85000 38
7.90000 38
7.95000 38
8.00000 38
8.05000 38
8.10000 38
8.15000 38
8.20000 38
8.25000 38
8.30000 38
8.35000 38
8.40000 38
8.45000 38
8.50000 38
8.55000 38
8.60000 38
8.65000 38
8.70000 38
8.75000 38
8.80000 38
8.85000 38
8.90000 38
8.95000 38
9.00000 38
9.05000 38
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0015/thirdbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0015/thirdbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 0
0.70000 0
0.75000 0
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 2
2.55000 2
2.60000 2
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 3
2.90000 2
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 2
4.35000 3
4.40000 3
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 5
7.15000 5
7.20000 5
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 48
11.55000 48
11.60000 48
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 38
2.30000 38
2.35000 38
2.40000 38
2.45000 38
2.50000 39
2.55000 39
2.60000 39
2.65000 39
2.70000 39
2.75000 40
2.80000 40
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 43
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 44
5.10000 44
5.15000 44
5.20000 44
5.25000 44
5.30000 44
5.35000 44
5.40000 44
5.45000 44
5.50000 44
5.55000 44
5.60000 44
5.65000 44
5.70000 44
5.75000 44
5.80000 44
5.85000 44
5.90000 44
5.95000 44
6.00000 44
6.05000 44
6.10000 44
6.15000 44
6.20000 44
6.25000 44
6.30000 44
6.35000 44
6.40000 44
6.45000 44
6.50000 44
6.55000 44
6.60000 44
6.65000 44
6.70000 44
6.75000 44
6.80000 44
6.85000 44
6.90000 44
6.95000 44
7.00000 44
7.05000 44
7.10000 48
7.15000 48
7.20000 48
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 48
11.55000 48
11.60000 48
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 2
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 1
2.70000 1
2.75000 1
2.80000 0
2.85000 0
2.90000 1
2.95000 3
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 5
7.30000 5
7.35000 5
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 37
2.70000 37
2.75000 37
2.80000 38
2.85000 38
2.90000 38
2.95000 38
3.00000 39
3.05000 39
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 42
4.65000 42
4.70000 42
4.75000 42
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 47
7.45000 47
7.50000 47
7.55000 47
7.60000 47
7.65000 47
7.70000 47
7.75000 47
7.80000 47
7.85000 47
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 47
9.00000 47
9.05000 47
9.10000 47
9.15000 47
9.20000 47
9.25000 47
9.30000 47
9.35000 47
9.40000 47
9.45000 47
9.50000 47
9.55000 47
9.60000 47
9.65000 47
9.70000 47
9.75000 47
9.80000 47
9.85000 47
9.90000 47
9.95000 47
10.00000 47
10.05000 47
10.10000 47
10.15000 47
10.20000 47
10.25000 47
10.30000 47
10.35000 47
10.40000 47
10.45000 47
10.50000 47
10.55000 47
10.60000 47
10.65000 47
10.70000 47
10.75000 47
10.80000 47
10.85000 47
10.90000 47
10.95000 47
11.00000 47
11.05000 47
11.10000 47
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 39
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 47
7.30000 47
7.35000 47
7.40000 47
7.45000 47
7.50000 47
7.55000 47
7.60000 47
7.65000 47
7.70000 47
7.75000 47
7.80000 47
7.85000 47
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 47
9.00000 47
9.05000 47
9.10000 47
9.15000 47
9.20000 47
9.25000 47
9.30000 47
9.35000 47
9.40000 47
9.45000 47
9.50000 47
9.55000 47
9.60000 47
9.65000 47
9.70000 47
9.75000 47
9.80000 47
9.85000 47
9.90000 47
9.95000 47
10.00000 47
10.05000 47
10.10000 47
10.15000 47
10.20000 47
10.25000 47
10.30000 47
10.35000 47
10.40000 47
10.45000 47
10.50000 47
10.55000 47
10.60000 47
10.65000 47
10.70000 47
10.75000 47
10.80000 47
10.85000 47
10.90000 47
10.95000 47
11.00000 47
11.05000 47
11.10000 47
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 0
0.70000 0
0.75000 0
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 2
2.55000 2
2.60000 2
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 3
2.90000 1
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 3
4.35000 3
4.40000 3
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 5
7.15000 5
7.20000 5
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 48
11.55000 48
11.60000 48
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 38
2.30000 38
2.35000 38
2.40000 38
2.45000 38
2.50000 39
2.55000 39
2.60000 39
2.65000 39
2.70000 39
2.75000 40
2.80000 40
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 44
5.10000 44
5.15000 44
5.20000 44
5.25000 44
5.30000 44
5.35000 44
5.40000 44
5.45000 44
5.50000 44
5.55000 44
5.60000 44
5.65000 44
5.70000 44
5.75000 44
5.80000 44
5.85000 44
5.90000 44
5.95000 44
6.00000 44
6.05000 44
6.10000 44
6.15000 44
6.20000 44
6.25000 44
6.30000 44
6.35000 44
6.40000 44
6.45000 44
6.50000 44
6.55000 44
6.60000 44
6.65000 44
6.70000 44
6.75000 44
6.80000 44
6.85000 44
6.90000 44
6.95000 44
7.00000 44
7.05000 44
7.10000 48
7.15000 48
7.20000 48
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 48
11.55000 48
11.60000 48
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 2
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 1
2.75000 1
2.80000 0
2.85000 0
2.90000 2
2.95000 3
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 6
7.30000 6
7.35000 5
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 37
2.75000 37
2.80000 38
2.85000 38
2.90000 38
2.95000 38
3.00000 39
3.05000 39
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 42
4.65000 42
4.70000 42
4.75000 42
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 43
7.40000 47
7.45000 47
7.50000 47
7.55000 47
7.60000 47
7.65000 47
7.70000 47
7.75000 47
7.80000 47
7.85000 47
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 47
9.00000 47
9.05000 47
9.10000 47
9.15000 47
9.20000 47
9.25000 47
9.30000 47
9.35000 47
9.40000 47
9.45000 47
9.50000 47
9.55000 47
9.60000 47
9.65000 47
9.70000 47
9.75000 47
9.80000 47
9.85000 47
9.90000 47
9.95000 47
10.00000 47
10.05000 47
10.10000 47
10.15000 47
10.20000 47
10.25000 47
10.30000 47
10.35000 47
10.40000 47
10.45000 47
10.50000 47
10.55000 47
10.60000 47
10.65000 47
10.70000 47
10.75000 47
10.80000 47
10.85000 47
10.90000 47
10.95000 47
11.00000 47
11.05000 47
11.10000 47
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 40
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 2
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 2
8.15000 2
8.20000 3
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 4
9.00000 4
9.05000 4
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 25
10.90000 25
10.95000 25
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 14
3.05000 14
3.10000 15
3.15000 15
3.20000 15
3.25000 15
3.30000 15
3.35000 15
3.40000 15
3.45000 15
3.50000 15
3.55000 15
3.60000 15
3.65000 16
3.70000 16
3.75000 16
3.80000 16
3.85000 16
3.90000 16
3.95000 17
4.00000 17
4.05000 17
4.10000 17
4.15000 17
4.20000 17
4.25000 17
4.30000 17
4.35000 17
4.40000 17
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 18
5.60000 18
5.65000 18
5.70000 18
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 21
8.15000 21
8.20000 22
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 22
8.80000 22
8.85000 22
8.90000 22
8.95000 25
9.00000 25
9.05000 25
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 25
10.90000 25
10.95000 25
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 1
4.15000 1
4.20000 1
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 2
5.95000 2
6.00000 2
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 4
9.15000 4
9.20000 4
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 15
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 15
4.15000 15
4.20000 15
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 17
5.95000 17
6.00000 17
6.05000 18
6.10000 18
6.15000 18
6.20000 18
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 21
9.15000 21
9.20000 21
9.25000 24
9.30000 24
9.35000 24
9.40000 24
9.45000 24
9.50000 24
9.55000 24
9.60000 24
9.65000 24
9.70000 24
9.75000 24
9.80000 24
9.85000 24
9.90000 24
9.95000 24
10.00000 24
10.05000 24
10.10000 24
10.15000 24
10.20000 24
10.25000 24
10.30000 24
10.35000 24
10.40000 24
10.45000 24
10.50000 24
10.55000 24
10.60000 24
10.65000 24
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 15
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 1
3.60000 1
3.65000 2
3.70000 1
3.75000 1
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 2
8.15000 2
8.20000 2
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 4
9.00000 4
9.05000 4
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 25
10.90000 25
10.95000 25
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 15
3.60000 15
3.65000 16
3.70000 16
3.75000 16
3.80000 16
3.85000 16
3.90000 16
3.95000 16
4.00000 16
4.05000 17
4.10000 17
4.15000 17
4.20000 17
4.25000 17
4.30000 17
4.35000 18
4.40000 18
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 18
5.60000 18
5.65000 18
5.70000 18
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 21
8.15000 21
8.20000 21
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 22
8.80000 22
8.85000 22
8.90000 22
8.95000 25
9.00000 25
9.05000 25
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 25
10.90000 25
10.95000 25
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 2
5.95000 2
6.00000 2
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 4
9.15000 4
9.20000 4
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 13
3.15000 13
3.20000 13
3.25000 13
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 15
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 15
4.15000 15
4.20000 15
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 17
5.95000 17
6.00000 17
6.05000 18
6.10000 18
6.15000 18
6.20000 18
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 21
9.15000 21
9.20000 21
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 16
3.85000 16
3.90000 16
3.95000 16
4.00000 16
4.05000 16
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 1
2.10000 0
2.15000 0
2.20000 1
2.25000 2
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 3
6.20000 3
6.25000 3
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 26
2.05000 26
2.10000 26
2.15000 26
2.20000 27
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 34
6.20000 34
6.25000 34
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0015/thirdbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 1
2.10000 2
2.15000 1
2.20000 1
2.25000 1
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 1
3.20000 1
3.25000 1
3.30000 0
3.35000 1
3.40000 1
3.45000 1
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 3
6.35000 3
6.40000 3
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 24
2.15000 25
2.20000 25
2.25000 25
2.30000 25
2.35000 25
2.40000 26
2.45000 26
2.50000 26
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 27
3.30000 28
3.35000 28
3.40000 28
3.45000 28
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 33
6.50000 33
6.55000 33
6.60000 33
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0015/thirdbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 2
2.25000 2
2.30000 1
2.35000 1
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 1
3.05000 1
3.10000 1
3.15000 0
3.20000 1
3.25000 1
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 2
4.60000 2
4.65000 2
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 3
6.20000 3
6.25000 3
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0015/thirdbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 25
2.10000 26
2.15000 26
2.20000 27
2.25000 27
2.30000 27
2.35000 27
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 28
3.05000 28
3.10000 28
3.15000 28
3.20000 29
3.25000 29
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 34
6.20000 34
6.25000 34
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0015/thirdbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 2
3.40000 2
3.45000 1
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 3
6.35000 3
6.40000 3
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0015/thirdbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 24
2.20000 24
2.25000 24
2.30000 25
2.35000 25
2.40000 26
2.45000 26
2.50000 26
2.55000 26
2.60000 26
2.65000 26
2.70000 26
2.75000 26
2.80000 26
2.85000 26
2.90000 26
2.95000 26
3.00000 26
3.05000 26
3.10000 26
3.15000 26
3.20000 27
3.25000 27
3.30000 27
3.35000 27
3.40000 27
3.45000 28
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 33
6.50000 33
6.55000 33
6.60000 33
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0015/thirdbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 25
2.15000 25
2.20000 25
2.25000 25
2.30000 26
2.35000 26
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/best/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 7
7.95000 7
8.00000 7
8.05000 7
8.10000 8
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 71
0.05000 71
0.10000 71
0.15000 71
0.20000 71
0.25000 71
0.30000 71
0.35000 71
0.40000 71
0.45000 71
0.50000 71
0.55000 71
0.60000 71
0.65000 71
0.70000 71
0.75000 71
0.80000 71
0.85000 71
0.90000 71
0.95000 71
1.00000 71
1.05000 71
1.10000 71
1.15000 71
1.20000 71
1.25000 71
1.30000 71
1.35000 71
1.40000 71
1.45000 71
1.50000 71
1.55000 71
1.60000 71
1.65000 72
1.70000 72
1.75000 72
1.80000 72
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 78
7.95000 78
8.00000 78
8.05000 78
8.10000 79
8.15000 79
8.20000 79
8.25000 79
8.30000 79
8.35000 79
8.40000 79
8.45000 79
8.50000 79
8.55000 79
8.60000 79
8.65000 79
8.70000 79
8.75000 79
8.80000 79
8.85000 79
8.90000 79
8.95000 79
9.00000 79
9.05000 79
9.10000 79
9.15000 79
9.20000 79
9.25000 79
9.30000 79
9.35000 79
9.40000 79
9.45000 79
9.50000 79
9.55000 79
9.60000 79
9.65000 79
9.70000 79
9.75000 79
9.80000 79
9.85000 79
9.90000 79
9.95000 79
10.00000 79
10.05000 79
10.10000 79
10.15000 79
10.20000 79
10.25000 79
10.30000 79
10.35000 79
10.40000 79
10.45000 79
10.50000 79
10.55000 79
10.60000 79
10.65000 79
10.70000 79
10.75000 79
10.80000 79
10.85000 79
10.90000 79
10.95000 79
11.00000 79
11.05000 79
11.10000 79
11.15000 79
11.20000 79
11.25000 79
11.30000 79
11.35000 79
11.40000 79
11.45000 79
11.50000 79
11.55000 79
11.60000 79
11.65000 79
11.70000 79
11.75000 79
11.80000 79
11.85000 79
11.90000 79
11.95000 79
12.00000 79
12.05000 79
12.10000 79
12.15000 79
12.20000 79
12.25000 79
12.30000 79
12.35000 79
12.40000 79
12.45000 79


==> DATA/0.0025/best/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 1
2.10000 1
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 7
8.20000 7
8.25000 7
8.30000 7
8.35000 7
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 68
0.05000 68
0.10000 68
0.15000 68
0.20000 68
0.25000 68
0.30000 68
0.35000 68
0.40000 68
0.45000 68
0.50000 68
0.55000 68
0.60000 69
0.65000 69
0.70000 69
0.75000 69
0.80000 69
0.85000 69
0.90000 69
0.95000 69
1.00000 69
1.05000 69
1.10000 69
1.15000 69
1.20000 69
1.25000 69
1.30000 69
1.35000 69
1.40000 69
1.45000 69
1.50000 69
1.55000 69
1.60000 69
1.65000 69
1.70000 69
1.75000 69
1.80000 69
1.85000 69
1.90000 69
1.95000 69
2.00000 69
2.05000 70
2.10000 70
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 71
8.20000 71
8.25000 71
8.30000 71
8.35000 71
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0025/best/AUT2019/DHondt-NormalSeats.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0025/best/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 7
7.95000 7
8.00000 7
8.05000 7
8.10000 7
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 71
1.70000 71
1.75000 72
1.80000 72
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 78
7.95000 78
8.00000 78
8.05000 78
8.10000 78
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0025/best/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 7
8.20000 7
8.25000 7
8.30000 7
8.35000 7
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 68
0.05000 68
0.10000 68
0.15000 68
0.20000 68
0.25000 68
0.30000 68
0.35000 68
0.40000 68
0.45000 68
0.50000 68
0.55000 68
0.60000 68
0.65000 68
0.70000 68
0.75000 68
0.80000 68
0.85000 68
0.90000 68
0.95000 69
1.00000 69
1.05000 69
1.10000 69
1.15000 69
1.20000 69
1.25000 69
1.30000 69
1.35000 69
1.40000 69
1.45000 69
1.50000 69
1.55000 69
1.60000 69
1.65000 69
1.70000 69
1.75000 69
1.80000 69
1.85000 69
1.90000 69
1.95000 69
2.00000 69
2.05000 69
2.10000 69
2.15000 70
2.20000 70
2.25000 70
2.30000 70
2.35000 70
2.40000 70
2.45000 70
2.50000 70
2.55000 70
2.60000 70
2.65000 70
2.70000 70
2.75000 70
2.80000 70
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 70
4.85000 70
4.90000 70
4.95000 70
5.00000 70
5.05000 70
5.10000 70
5.15000 70
5.20000 70
5.25000 70
5.30000 70
5.35000 70
5.40000 70
5.45000 70
5.50000 70
5.55000 70
5.60000 70
5.65000 70
5.70000 70
5.75000 70
5.80000 70
5.85000 70
5.90000 70
5.95000 70
6.00000 70
6.05000 70
6.10000 70
6.15000 70
6.20000 70
6.25000 70
6.30000 70
6.35000 70
6.40000 70
6.45000 70
6.50000 70
6.55000 70
6.60000 70
6.65000 70
6.70000 70
6.75000 70
6.80000 70
6.85000 70
6.90000 70
6.95000 70
7.00000 70
7.05000 70
7.10000 70
7.15000 70
7.20000 70
7.25000 70
7.30000 70
7.35000 70
7.40000 70
7.45000 70
7.50000 70
7.55000 70
7.60000 70
7.65000 70
7.70000 70
7.75000 70
7.80000 70
7.85000 70
7.90000 70
7.95000 70
8.00000 70
8.05000 70
8.10000 70
8.15000 70
8.20000 70
8.25000 70
8.30000 70
8.35000 70
8.40000 76
8.45000 76
8.50000 76
8.55000 76
8.60000 76
8.65000 76
8.70000 76
8.75000 76
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0025/best/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 69
0.05000 69
0.10000 69
0.15000 69
0.20000 69
0.25000 69
0.30000 69
0.35000 69
0.40000 69
0.45000 69
0.50000 69
0.55000 69
0.60000 69
0.65000 69
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 77
8.20000 77
8.25000 77
8.30000 77
8.35000 77
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0025/best/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 3
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 3
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 8
8.75000 8
8.80000 8
8.85000 9
8.90000 9
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0025/best/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 67
0.05000 67
0.10000 67
0.15000 67
0.20000 67
0.25000 67
0.30000 67
0.35000 67
0.40000 67
0.45000 67
0.50000 67
0.55000 67
0.60000 67
0.65000 67
0.70000 67
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 68
2.05000 68
2.10000 68
2.15000 68
2.20000 68
2.25000 68
2.30000 68
2.35000 68
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 68
2.80000 68
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 73
3.95000 74
4.00000 74
4.05000 74
4.10000 74
4.15000 74
4.20000 74
4.25000 74
4.30000 74
4.35000 74
4.40000 74
4.45000 74
4.50000 74
4.55000 74
4.60000 74
4.65000 74
4.70000 74
4.75000 74
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 74
7.40000 74
7.45000 74
7.50000 74
7.55000 74
7.60000 74
7.65000 74
7.70000 74
7.75000 74
7.80000 74
7.85000 74
7.90000 74
7.95000 74
8.00000 74
8.05000 74
8.10000 74
8.15000 74
8.20000 74
8.25000 74
8.30000 74
8.35000 74
8.40000 74
8.45000 74
8.50000 74
8.55000 74
8.60000 74
8.65000 74
8.70000 81
8.75000 81
8.80000 81
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 82
11.90000 82
11.95000 82
12.00000 82
12.05000 82
12.10000 82
12.15000 82
12.20000 82
12.25000 82
12.30000 82
12.35000 82
12.40000 82
12.45000 82


==> DATA/0.0025/best/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 2
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 4
3.15000 4
3.20000 4
3.25000 3
3.30000 3
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 5
4.20000 5
4.25000 4
4.30000 4
4.35000 4
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 8
9.00000 8
9.05000 8
9.10000 8
9.15000 8
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/best/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 64
0.35000 64
0.40000 64
0.45000 64
0.50000 65
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 66
2.55000 66
2.60000 66
2.65000 66
2.70000 66
2.75000 66
2.80000 66
2.85000 66
2.90000 66
2.95000 66
3.00000 66
3.05000 66
3.10000 66
3.15000 66
3.20000 66
3.25000 67
3.30000 67
3.35000 68
3.40000 68
3.45000 68
3.50000 68
3.55000 68
3.60000 68
3.65000 68
3.70000 68
3.75000 68
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 69
4.30000 69
4.35000 69
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 72
9.00000 72
9.05000 72
9.10000 72
9.15000 72
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0025/best/BUL2023/DHondt-NormalSeats.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 65
0.35000 65
0.40000 65
0.45000 66
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 73
8.75000 73
8.80000 73
8.85000 73
8.90000 73
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0025/best/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 2
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 2
2.10000 3
2.15000 3
2.20000 3
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 2
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 4
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 9
8.75000 9
8.80000 9
8.85000 9
8.90000 9
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0025/best/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 66
0.30000 66
0.35000 66
0.40000 66
0.45000 66
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 67
2.05000 67
2.10000 68
2.15000 68
2.20000 68
2.25000 68
2.30000 68
2.35000 68
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 68
2.80000 68
2.85000 69
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 81
8.75000 81
8.80000 81
8.85000 81
8.90000 81
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 82
11.90000 82
11.95000 82
12.00000 82
12.05000 82
12.10000 82
12.15000 82
12.20000 82
12.25000 82
12.30000 82
12.35000 82
12.40000 82
12.45000 82


==> DATA/0.0025/best/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 3
4.35000 3
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 63
0.35000 63
0.40000 64
0.45000 64
0.50000 64
0.55000 64
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 64
0.90000 64
0.95000 64
1.00000 64
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 65
2.50000 66
2.55000 66
2.60000 66
2.65000 66
2.70000 66
2.75000 66
2.80000 66
2.85000 66
2.90000 66
2.95000 66
3.00000 66
3.05000 66
3.10000 66
3.15000 66
3.20000 66
3.25000 66
3.30000 66
3.35000 68
3.40000 68
3.45000 68
3.50000 68
3.55000 68
3.60000 68
3.65000 68
3.70000 68
3.75000 68
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 69
4.35000 69
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 71
8.20000 71
8.25000 71
8.30000 71
8.35000 71
8.40000 71
8.45000 71
8.50000 71
8.55000 71
8.60000 71
8.65000 71
8.70000 71
8.75000 71
8.80000 71
8.85000 71
8.90000 71
8.95000 71
9.00000 71
9.05000 71
9.10000 71
9.15000 71
9.20000 79
9.25000 79
9.30000 79
9.35000 79
9.40000 79
9.45000 79
9.50000 79
9.55000 79
9.60000 79
9.65000 79
9.70000 79
9.75000 79
9.80000 79
9.85000 79
9.90000 79
9.95000 79
10.00000 79
10.05000 79
10.10000 79
10.15000 79
10.20000 79
10.25000 79
10.30000 79
10.35000 79
10.40000 79
10.45000 79
10.50000 79
10.55000 79
10.60000 79
10.65000 79
10.70000 79
10.75000 79
10.80000 79
10.85000 79
10.90000 79
10.95000 79
11.00000 79
11.05000 79
11.10000 79
11.15000 79
11.20000 79
11.25000 79
11.30000 79
11.35000 79
11.40000 79
11.45000 79
11.50000 79
11.55000 79
11.60000 79
11.65000 79
11.70000 79
11.75000 79
11.80000 79
11.85000 79
11.90000 79
11.95000 79
12.00000 79
12.05000 79
12.10000 79
12.15000 79
12.20000 79
12.25000 79
12.30000 79
12.35000 79
12.40000 79
12.45000 79


==> DATA/0.0025/best/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 65
0.35000 65
0.40000 65
0.45000 65
0.50000 65
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 69
3.15000 69
3.20000 69
3.25000 69
3.30000 69
3.35000 69
3.40000 69
3.45000 69
3.50000 69
3.55000 69
3.60000 69
3.65000 69
3.70000 69
3.75000 69
3.80000 69
3.85000 69
3.90000 69
3.95000 69
4.00000 69
4.05000 69
4.10000 69
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0025/best/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 3
0.25000 3
0.30000 3
0.35000 2
0.40000 2
0.45000 2
0.50000 3
0.55000 3
0.60000 2
0.65000 1
0.70000 2
0.75000 3
0.80000 3
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 5
2.45000 5
2.50000 5
2.55000 5
2.60000 5
2.65000 4
2.70000 5
2.75000 5
2.80000 9
2.85000 10
2.90000 6
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 9
4.25000 9
4.30000 9
4.35000 9
4.40000 10
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 16
7.05000 16
7.10000 16
7.15000 17
7.20000 17
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 32
11.30000 32
11.35000 32
11.40000 32
11.45000 32
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 131
0.05000 131
0.10000 131
0.15000 131
0.20000 131
0.25000 131
0.30000 131
0.35000 131
0.40000 131
0.45000 131
0.50000 132
0.55000 133
0.60000 133
0.65000 133
0.70000 134
0.75000 135
0.80000 135
0.85000 135
0.90000 135
0.95000 135
1.00000 135
1.05000 135
1.10000 135
1.15000 135
1.20000 135
1.25000 135
1.30000 135
1.35000 135
1.40000 135
1.45000 135
1.50000 135
1.55000 135
1.60000 135
1.65000 135
1.70000 135
1.75000 135
1.80000 135
1.85000 135
1.90000 135
1.95000 135
2.00000 135
2.05000 135
2.10000 135
2.15000 135
2.20000 135
2.25000 135
2.30000 135
2.35000 135
2.40000 139
2.45000 139
2.50000 139
2.55000 139
2.60000 139
2.65000 142
2.70000 143
2.75000 143
2.80000 147
2.85000 148
2.90000 148
2.95000 148
3.00000 148
3.05000 148
3.10000 148
3.15000 148
3.20000 148
3.25000 148
3.30000 148
3.35000 148
3.40000 148
3.45000 148
3.50000 148
3.55000 148
3.60000 148
3.65000 148
3.70000 148
3.75000 148
3.80000 148
3.85000 148
3.90000 148
3.95000 148
4.00000 148
4.05000 148
4.10000 148
4.15000 148
4.20000 155
4.25000 155
4.30000 155
4.35000 155
4.40000 156
4.45000 156
4.50000 156
4.55000 156
4.60000 156
4.65000 156
4.70000 156
4.75000 156
4.80000 156
4.85000 156
4.90000 156
4.95000 156
5.00000 156
5.05000 156
5.10000 156
5.15000 156
5.20000 156
5.25000 156
5.30000 156
5.35000 156
5.40000 156
5.45000 156
5.50000 156
5.55000 156
5.60000 156
5.65000 156
5.70000 156
5.75000 156
5.80000 156
5.85000 156
5.90000 156
5.95000 156
6.00000 156
6.05000 156
6.10000 156
6.15000 156
6.20000 156
6.25000 156
6.30000 156
6.35000 156
6.40000 156
6.45000 156
6.50000 156
6.55000 156
6.60000 156
6.65000 156
6.70000 156
6.75000 156
6.80000 156
6.85000 156
6.90000 156
6.95000 156
7.00000 170
7.05000 170
7.10000 170
7.15000 171
7.20000 171
7.25000 171
7.30000 171
7.35000 171
7.40000 171
7.45000 171
7.50000 171
7.55000 171
7.60000 171
7.65000 171
7.70000 171
7.75000 171
7.80000 171
7.85000 171
7.90000 171
7.95000 171
8.00000 171
8.05000 171
8.10000 171
8.15000 171
8.20000 171
8.25000 171
8.30000 171
8.35000 171
8.40000 171
8.45000 171
8.50000 171
8.55000 171
8.60000 171
8.65000 171
8.70000 171
8.75000 171
8.80000 171
8.85000 171
8.90000 171
8.95000 171
9.00000 171
9.05000 171
9.10000 171
9.15000 171
9.20000 171
9.25000 171
9.30000 171
9.35000 171
9.40000 171
9.45000 171
9.50000 171
9.55000 171
9.60000 171
9.65000 171
9.70000 171
9.75000 171
9.80000 171
9.85000 171
9.90000 171
9.95000 171
10.00000 171
10.05000 171
10.10000 171
10.15000 171
10.20000 171
10.25000 171
10.30000 171
10.35000 171
10.40000 171
10.45000 171
10.50000 171
10.55000 171
10.60000 171
10.65000 171
10.70000 171
10.75000 171
10.80000 171
10.85000 171
10.90000 171
10.95000 171
11.00000 171
11.05000 171
11.10000 171
11.15000 171
11.20000 171
11.25000 202
11.30000 202
11.35000 202
11.40000 202
11.45000 202
11.50000 202
11.55000 202
11.60000 202
11.65000 202
11.70000 202
11.75000 202
11.80000 202
11.85000 202
11.90000 202
11.95000 202
12.00000 202
12.05000 202
12.10000 202
12.15000 202
12.20000 202
12.25000 202
12.30000 202
12.35000 202
12.40000 202
12.45000 202


==> DATA/0.0025/best/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 3
0.40000 3
0.45000 2
0.50000 2
0.55000 3
0.60000 4
0.65000 5
0.70000 3
0.75000 3
0.80000 2
0.85000 3
0.90000 3
0.95000 4
1.00000 3
1.05000 2
1.10000 2
1.15000 2
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 5
2.70000 5
2.75000 5
2.80000 5
2.85000 5
2.90000 6
2.95000 10
3.00000 10
3.05000 6
3.10000 5
3.15000 5
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 9
4.50000 9
4.55000 9
4.60000 9
4.65000 9
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 17
7.30000 17
7.35000 17
7.40000 17
7.45000 17
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 33
11.55000 33
11.60000 33
11.65000 32
11.70000 32
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 126
0.05000 126
0.10000 126
0.15000 126
0.20000 126
0.25000 126
0.30000 126
0.35000 126
0.40000 126
0.45000 127
0.50000 127
0.55000 127
0.60000 127
0.65000 127
0.70000 129
0.75000 129
0.80000 130
0.85000 130
0.90000 130
0.95000 130
1.00000 131
1.05000 132
1.10000 132
1.15000 132
1.20000 133
1.25000 133
1.30000 133
1.35000 133
1.40000 133
1.45000 133
1.50000 133
1.55000 133
1.60000 133
1.65000 133
1.70000 133
1.75000 133
1.80000 133
1.85000 133
1.90000 133
1.95000 133
2.00000 133
2.05000 133
2.10000 133
2.15000 133
2.20000 133
2.25000 133
2.30000 133
2.35000 133
2.40000 133
2.45000 133
2.50000 133
2.55000 133
2.60000 133
2.65000 133
2.70000 133
2.75000 133
2.80000 133
2.85000 133
2.90000 136
2.95000 136
3.00000 136
3.05000 140
3.10000 141
3.15000 141
3.20000 145
3.25000 145
3.30000 145
3.35000 145
3.40000 145
3.45000 145
3.50000 145
3.55000 145
3.60000 145
3.65000 145
3.70000 145
3.75000 145
3.80000 145
3.85000 145
3.90000 145
3.95000 145
4.00000 145
4.05000 145
4.10000 145
4.15000 145
4.20000 145
4.25000 145
4.30000 145
4.35000 145
4.40000 145
4.45000 145
4.50000 145
4.55000 145
4.60000 145
4.65000 145
4.70000 153
4.75000 153
4.80000 153
4.85000 153
4.90000 153
4.95000 153
5.00000 153
5.05000 153
5.10000 153
5.15000 153
5.20000 153
5.25000 153
5.30000 153
5.35000 153
5.40000 153
5.45000 153
5.50000 153
5.55000 153
5.60000 153
5.65000 153
5.70000 153
5.75000 153
5.80000 153
5.85000 153
5.90000 153
5.95000 153
6.00000 153
6.05000 153
6.10000 153
6.15000 153
6.20000 153
6.25000 153
6.30000 153
6.35000 153
6.40000 153
6.45000 153
6.50000 153
6.55000 153
6.60000 153
6.65000 153
6.70000 153
6.75000 153
6.80000 153
6.85000 153
6.90000 153
6.95000 153
7.00000 153
7.05000 153
7.10000 153
7.15000 153
7.20000 153
7.25000 153
7.30000 153
7.35000 153
7.40000 153
7.45000 153
7.50000 168
7.55000 168
7.60000 168
7.65000 168
7.70000 168
7.75000 168
7.80000 168
7.85000 168
7.90000 168
7.95000 168
8.00000 168
8.05000 168
8.10000 168
8.15000 168
8.20000 168
8.25000 168
8.30000 168
8.35000 168
8.40000 168
8.45000 168
8.50000 168
8.55000 168
8.60000 168
8.65000 168
8.70000 168
8.75000 168
8.80000 168
8.85000 168
8.90000 168
8.95000 168
9.00000 168
9.05000 168
9.10000 168
9.15000 168
9.20000 168
9.25000 168
9.30000 168
9.35000 168
9.40000 168
9.45000 168
9.50000 168
9.55000 168
9.60000 168
9.65000 168
9.70000 168
9.75000 168
9.80000 168
9.85000 168
9.90000 168
9.95000 168
10.00000 168
10.05000 168
10.10000 168
10.15000 168
10.20000 168
10.25000 168
10.30000 168
10.35000 168
10.40000 168
10.45000 168
10.50000 168
10.55000 168
10.60000 168
10.65000 168
10.70000 168
10.75000 168
10.80000 168
10.85000 168
10.90000 168
10.95000 168
11.00000 168
11.05000 168
11.10000 168
11.15000 168
11.20000 168
11.25000 168
11.30000 168
11.35000 168
11.40000 168
11.45000 168
11.50000 168
11.55000 168
11.60000 168
11.65000 169
11.70000 169
11.75000 200
11.80000 200
11.85000 200
11.90000 200
11.95000 200
12.00000 200
12.05000 200
12.10000 200
12.15000 200
12.20000 200
12.25000 200
12.30000 200
12.35000 200
12.40000 200
12.45000 200


==> DATA/0.0025/best/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 128
0.05000 128
0.10000 128
0.15000 128
0.20000 128
0.25000 128
0.30000 128
0.35000 129
0.40000 129
0.45000 129
0.50000 129
0.55000 130
0.60000 131
0.65000 132
0.70000 132
0.75000 132
0.80000 132
0.85000 133
0.90000 133
0.95000 134
1.00000 134
1.05000 134
1.10000 134
1.15000 134
1.20000 134
1.25000 134
1.30000 134
1.35000 134
1.40000 134
1.45000 134
1.50000 134
1.55000 134
1.60000 134
1.65000 134
1.70000 134
1.75000 134
1.80000 134
1.85000 134
1.90000 134
1.95000 134
2.00000 134
2.05000 134
2.10000 134
2.15000 134
2.20000 134
2.25000 134
2.30000 134
2.35000 134
2.40000 134
2.45000 134
2.50000 134
2.55000 134
2.60000 134
2.65000 138
2.70000 138
2.75000 138
2.80000 138
2.85000 138
2.90000 142
2.95000 146
3.00000 146
3.05000 146
3.10000 146
3.15000 146
3.20000 146
3.25000 146
3.30000 146
3.35000 146
3.40000 146
3.45000 146
3.50000 146
3.55000 146
3.60000 146
3.65000 146
3.70000 146
3.75000 146
3.80000 146
3.85000 146
3.90000 146
3.95000 146
4.00000 146
4.05000 146
4.10000 146
4.15000 146
4.20000 146
4.25000 146
4.30000 146
4.35000 146
4.40000 146
4.45000 154
4.50000 154
4.55000 154
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 170
7.30000 170
7.35000 170
7.40000 170
7.45000 170
7.50000 170
7.55000 170
7.60000 170
7.65000 170
7.70000 170
7.75000 170
7.80000 170
7.85000 170
7.90000 170
7.95000 170
8.00000 170
8.05000 170
8.10000 170
8.15000 170
8.20000 170
8.25000 170
8.30000 170
8.35000 170
8.40000 170
8.45000 170
8.50000 170
8.55000 170
8.60000 170
8.65000 170
8.70000 170
8.75000 170
8.80000 170
8.85000 170
8.90000 170
8.95000 170
9.00000 170
9.05000 170
9.10000 170
9.15000 170
9.20000 170
9.25000 170
9.30000 170
9.35000 170
9.40000 170
9.45000 170
9.50000 170
9.55000 170
9.60000 170
9.65000 170
9.70000 170
9.75000 170
9.80000 170
9.85000 170
9.90000 170
9.95000 170
10.00000 170
10.05000 170
10.10000 170
10.15000 170
10.20000 170
10.25000 170
10.30000 170
10.35000 170
10.40000 170
10.45000 170
10.50000 170
10.55000 170
10.60000 170
10.65000 170
10.70000 170
10.75000 170
10.80000 170
10.85000 170
10.90000 170
10.95000 170
11.00000 170
11.05000 170
11.10000 170
11.15000 170
11.20000 170
11.25000 170
11.30000 170
11.35000 170
11.40000 170
11.45000 170
11.50000 201
11.55000 201
11.60000 201
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0025/best/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 3
0.25000 3
0.30000 3
0.35000 3
0.40000 2
0.45000 2
0.50000 4
0.55000 4
0.60000 3
0.65000 2
0.70000 3
0.75000 4
0.80000 4
0.85000 2
0.90000 3
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 3
2.45000 4
2.50000 4
2.55000 5
2.60000 5
2.65000 6
2.70000 6
2.75000 6
2.80000 10
2.85000 11
2.90000 6
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 9
4.25000 10
4.30000 10
4.35000 10
4.40000 10
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 16
7.05000 16
7.10000 16
7.15000 16
7.20000 16
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 124
0.05000 124
0.10000 124
0.15000 124
0.20000 126
0.25000 127
0.30000 128
0.35000 128
0.40000 128
0.45000 128
0.50000 130
0.55000 131
0.60000 132
0.65000 132
0.70000 133
0.75000 134
0.80000 134
0.85000 134
0.90000 135
0.95000 135
1.00000 135
1.05000 135
1.10000 135
1.15000 135
1.20000 135
1.25000 135
1.30000 135
1.35000 135
1.40000 135
1.45000 135
1.50000 135
1.55000 135
1.60000 135
1.65000 135
1.70000 135
1.75000 135
1.80000 135
1.85000 135
1.90000 135
1.95000 135
2.00000 135
2.05000 135
2.10000 135
2.15000 135
2.20000 135
2.25000 135
2.30000 135
2.35000 135
2.40000 136
2.45000 137
2.50000 137
2.55000 138
2.60000 138
2.65000 142
2.70000 142
2.75000 142
2.80000 146
2.85000 147
2.90000 147
2.95000 147
3.00000 147
3.05000 147
3.10000 147
3.15000 147
3.20000 147
3.25000 147
3.30000 147
3.35000 147
3.40000 147
3.45000 147
3.50000 147
3.55000 147
3.60000 147
3.65000 147
3.70000 147
3.75000 147
3.80000 147
3.85000 147
3.90000 147
3.95000 147
4.00000 147
4.05000 147
4.10000 147
4.15000 147
4.20000 154
4.25000 155
4.30000 155
4.35000 155
4.40000 155
4.45000 155
4.50000 155
4.55000 155
4.60000 155
4.65000 155
4.70000 155
4.75000 155
4.80000 155
4.85000 155
4.90000 155
4.95000 155
5.00000 155
5.05000 155
5.10000 155
5.15000 155
5.20000 155
5.25000 155
5.30000 155
5.35000 155
5.40000 155
5.45000 155
5.50000 155
5.55000 155
5.60000 155
5.65000 155
5.70000 155
5.75000 155
5.80000 155
5.85000 155
5.90000 155
5.95000 155
6.00000 155
6.05000 155
6.10000 155
6.15000 155
6.20000 155
6.25000 155
6.30000 155
6.35000 155
6.40000 155
6.45000 155
6.50000 155
6.55000 155
6.60000 155
6.65000 155
6.70000 155
6.75000 155
6.80000 155
6.85000 155
6.90000 155
6.95000 155
7.00000 170
7.05000 170
7.10000 170
7.15000 170
7.20000 170
7.25000 171
7.30000 171
7.35000 171
7.40000 171
7.45000 171
7.50000 171
7.55000 171
7.60000 171
7.65000 171
7.70000 171
7.75000 171
7.80000 171
7.85000 171
7.90000 171
7.95000 171
8.00000 171
8.05000 171
8.10000 171
8.15000 171
8.20000 171
8.25000 171
8.30000 171
8.35000 171
8.40000 171
8.45000 171
8.50000 171
8.55000 171
8.60000 171
8.65000 171
8.70000 171
8.75000 171
8.80000 171
8.85000 171
8.90000 171
8.95000 171
9.00000 171
9.05000 171
9.10000 171
9.15000 171
9.20000 171
9.25000 171
9.30000 171
9.35000 171
9.40000 171
9.45000 171
9.50000 171
9.55000 171
9.60000 171
9.65000 171
9.70000 171
9.75000 171
9.80000 171
9.85000 171
9.90000 171
9.95000 171
10.00000 171
10.05000 171
10.10000 171
10.15000 171
10.20000 171
10.25000 171
10.30000 171
10.35000 171
10.40000 171
10.45000 171
10.50000 171
10.55000 171
10.60000 171
10.65000 171
10.70000 171
10.75000 171
10.80000 171
10.85000 171
10.90000 171
10.95000 171
11.00000 171
11.05000 171
11.10000 171
11.15000 171
11.20000 171
11.25000 202
11.30000 202
11.35000 202
11.40000 202
11.45000 202
11.50000 202
11.55000 202
11.60000 202
11.65000 202
11.70000 202
11.75000 202
11.80000 202
11.85000 202
11.90000 202
11.95000 202
12.00000 202
12.05000 202
12.10000 202
12.15000 202
12.20000 202
12.25000 202
12.30000 202
12.35000 202
12.40000 202
12.45000 202


==> DATA/0.0025/best/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 4
0.25000 4
0.30000 3
0.35000 3
0.40000 3
0.45000 3
0.50000 2
0.55000 3
0.60000 4
0.65000 4
0.70000 3
0.75000 2
0.80000 2
0.85000 4
0.90000 3
0.95000 4
1.00000 3
1.05000 3
1.10000 3
1.15000 3
1.20000 3
1.25000 3
1.30000 3
1.35000 3
1.40000 3
1.45000 3
1.50000 3
1.55000 3
1.60000 3
1.65000 3
1.70000 3
1.75000 3
1.80000 3
1.85000 3
1.90000 3
1.95000 3
2.00000 3
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 3
2.65000 5
2.70000 5
2.75000 5
2.80000 5
2.85000 4
2.90000 6
2.95000 10
3.00000 9
3.05000 6
3.10000 5
3.15000 5
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 10
4.50000 10
4.55000 10
4.60000 10
4.65000 10
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 17
7.30000 17
7.35000 17
7.40000 16
7.45000 16
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 119
0.05000 119
0.10000 119
0.15000 119
0.20000 119
0.25000 120
0.30000 122
0.35000 122
0.40000 123
0.45000 123
0.50000 124
0.55000 124
0.60000 125
0.65000 126
0.70000 127
0.75000 128
0.80000 128
0.85000 128
0.90000 129
0.95000 129
1.00000 130
1.05000 130
1.10000 130
1.15000 130
1.20000 130
1.25000 130
1.30000 130
1.35000 130
1.40000 130
1.45000 130
1.50000 130
1.55000 130
1.60000 130
1.65000 130
1.70000 130
1.75000 130
1.80000 130
1.85000 130
1.90000 130
1.95000 130
2.00000 130
2.05000 130
2.10000 130
2.15000 130
2.20000 130
2.25000 130
2.30000 130
2.35000 130
2.40000 130
2.45000 130
2.50000 130
2.55000 130
2.60000 130
2.65000 131
2.70000 131
2.75000 131
2.80000 131
2.85000 132
2.90000 135
2.95000 135
3.00000 136
3.05000 139
3.10000 140
3.15000 140
3.20000 144
3.25000 144
3.30000 144
3.35000 144
3.40000 144
3.45000 144
3.50000 144
3.55000 144
3.60000 144
3.65000 144
3.70000 144
3.75000 144
3.80000 144
3.85000 144
3.90000 144
3.95000 144
4.00000 144
4.05000 144
4.10000 144
4.15000 144
4.20000 144
4.25000 144
4.30000 144
4.35000 144
4.40000 144
4.45000 144
4.50000 144
4.55000 144
4.60000 144
4.65000 144
4.70000 152
4.75000 152
4.80000 152
4.85000 152
4.90000 152
4.95000 152
5.00000 152
5.05000 152
5.10000 152
5.15000 152
5.20000 152
5.25000 152
5.30000 152
5.35000 152
5.40000 152
5.45000 152
5.50000 152
5.55000 152
5.60000 152
5.65000 152
5.70000 152
5.75000 152
5.80000 152
5.85000 152
5.90000 152
5.95000 152
6.00000 152
6.05000 152
6.10000 152
6.15000 152
6.20000 152
6.25000 152
6.30000 152
6.35000 152
6.40000 152
6.45000 152
6.50000 152
6.55000 152
6.60000 152
6.65000 152
6.70000 152
6.75000 152
6.80000 152
6.85000 152
6.90000 152
6.95000 152
7.00000 152
7.05000 152
7.10000 152
7.15000 152
7.20000 152
7.25000 152
7.30000 152
7.35000 152
7.40000 153
7.45000 153
7.50000 168
7.55000 168
7.60000 168
7.65000 168
7.70000 168
7.75000 168
7.80000 168
7.85000 168
7.90000 168
7.95000 168
8.00000 168
8.05000 168
8.10000 168
8.15000 168
8.20000 168
8.25000 168
8.30000 168
8.35000 168
8.40000 168
8.45000 168
8.50000 168
8.55000 168
8.60000 168
8.65000 168
8.70000 168
8.75000 168
8.80000 168
8.85000 168
8.90000 168
8.95000 168
9.00000 168
9.05000 168
9.10000 168
9.15000 168
9.20000 168
9.25000 168
9.30000 168
9.35000 168
9.40000 168
9.45000 168
9.50000 168
9.55000 168
9.60000 168
9.65000 168
9.70000 168
9.75000 168
9.80000 168
9.85000 168
9.90000 168
9.95000 168
10.00000 168
10.05000 168
10.10000 168
10.15000 168
10.20000 168
10.25000 168
10.30000 168
10.35000 168
10.40000 168
10.45000 168
10.50000 168
10.55000 168
10.60000 168
10.65000 168
10.70000 168
10.75000 168
10.80000 168
10.85000 168
10.90000 168
10.95000 168
11.00000 168
11.05000 168
11.10000 168
11.15000 168
11.20000 168
11.25000 168
11.30000 168
11.35000 168
11.40000 168
11.45000 168
11.50000 168
11.55000 168
11.60000 168
11.65000 168
11.70000 168
11.75000 200
11.80000 200
11.85000 200
11.90000 200
11.95000 200
12.00000 200
12.05000 200
12.10000 200
12.15000 200
12.20000 200
12.25000 200
12.30000 200
12.35000 200
12.40000 200
12.45000 200


==> DATA/0.0025/best/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 121
0.05000 121
0.10000 121
0.15000 121
0.20000 123
0.25000 124
0.30000 125
0.35000 125
0.40000 126
0.45000 126
0.50000 126
0.55000 127
0.60000 129
0.65000 130
0.70000 130
0.75000 130
0.80000 130
0.85000 132
0.90000 132
0.95000 133
1.00000 133
1.05000 133
1.10000 133
1.15000 133
1.20000 133
1.25000 133
1.30000 133
1.35000 133
1.40000 133
1.45000 133
1.50000 133
1.55000 133
1.60000 133
1.65000 133
1.70000 133
1.75000 133
1.80000 133
1.85000 133
1.90000 133
1.95000 133
2.00000 133
2.05000 133
2.10000 133
2.15000 133
2.20000 133
2.25000 133
2.30000 133
2.35000 133
2.40000 133
2.45000 133
2.50000 133
2.55000 133
2.60000 133
2.65000 136
2.70000 136
2.75000 136
2.80000 136
2.85000 136
2.90000 141
2.95000 145
3.00000 145
3.05000 145
3.10000 145
3.15000 145
3.20000 145
3.25000 145
3.30000 145
3.35000 145
3.40000 145
3.45000 145
3.50000 145
3.55000 145
3.60000 145
3.65000 145
3.70000 145
3.75000 145
3.80000 145
3.85000 145
3.90000 145
3.95000 145
4.00000 145
4.05000 145
4.10000 145
4.15000 145
4.20000 145
4.25000 145
4.30000 145
4.35000 145
4.40000 145
4.45000 154
4.50000 154
4.55000 154
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 169
7.30000 169
7.35000 169
7.40000 169
7.45000 169
7.50000 169
7.55000 169
7.60000 169
7.65000 169
7.70000 169
7.75000 169
7.80000 169
7.85000 169
7.90000 169
7.95000 169
8.00000 169
8.05000 169
8.10000 169
8.15000 169
8.20000 169
8.25000 169
8.30000 169
8.35000 169
8.40000 169
8.45000 169
8.50000 169
8.55000 169
8.60000 169
8.65000 169
8.70000 169
8.75000 169
8.80000 169
8.85000 169
8.90000 169
8.95000 169
9.00000 169
9.05000 169
9.10000 169
9.15000 169
9.20000 169
9.25000 169
9.30000 169
9.35000 169
9.40000 169
9.45000 169
9.50000 169
9.55000 169
9.60000 169
9.65000 169
9.70000 169
9.75000 169
9.80000 169
9.85000 169
9.90000 169
9.95000 169
10.00000 169
10.05000 169
10.10000 169
10.15000 169
10.20000 169
10.25000 169
10.30000 169
10.35000 169
10.40000 169
10.45000 169
10.50000 169
10.55000 169
10.60000 169
10.65000 169
10.70000 169
10.75000 169
10.80000 169
10.85000 169
10.90000 169
10.95000 169
11.00000 169
11.05000 169
11.10000 169
11.15000 169
11.20000 169
11.25000 169
11.30000 169
11.35000 169
11.40000 169
11.45000 169
11.50000 201
11.55000 201
11.60000 201
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0025/best/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 2
3.50000 2
3.55000 2
3.60000 3
3.65000 4
3.70000 2
3.75000 2
3.80000 1
3.85000 2
3.90000 2
3.95000 2
4.00000 3
4.05000 3
4.10000 1
4.15000 1
4.20000 1
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 3
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 3
5.70000 3
5.75000 3
5.80000 3
5.85000 4
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 5
8.05000 6
8.10000 6
8.15000 6
8.20000 6
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 8
8.90000 8
8.95000 9
9.00000 9
9.05000 9
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 15
10.65000 15
10.70000 15
10.75000 15
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 32
3.00000 32
3.05000 32
3.10000 32
3.15000 32
3.20000 32
3.25000 32
3.30000 32
3.35000 32
3.40000 32
3.45000 33
3.50000 33
3.55000 33
3.60000 34
3.65000 35
3.70000 35
3.75000 35
3.80000 35
3.85000 36
3.90000 36
3.95000 36
4.00000 37
4.05000 37
4.10000 37
4.15000 37
4.20000 37
4.25000 38
4.30000 38
4.35000 38
4.40000 38
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 42
7.55000 42
7.60000 42
7.65000 42
7.70000 42
7.75000 42
7.80000 42
7.85000 42
7.90000 42
7.95000 42
8.00000 46
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 54
8.90000 54
8.95000 55
9.00000 55
9.05000 55
9.10000 55
9.15000 55
9.20000 55
9.25000 55
9.30000 55
9.35000 55
9.40000 55
9.45000 55
9.50000 55
9.55000 55
9.60000 55
9.65000 55
9.70000 55
9.75000 55
9.80000 55
9.85000 55
9.90000 55
9.95000 55
10.00000 55
10.05000 55
10.10000 55
10.15000 55
10.20000 55
10.25000 55
10.30000 55
10.35000 55
10.40000 55
10.45000 55
10.50000 55
10.55000 55
10.60000 69
10.65000 69
10.70000 69
10.75000 69
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0025/best/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 2
3.75000 2
3.80000 3
3.85000 2
3.90000 2
3.95000 2
4.00000 1
4.05000 1
4.10000 3
4.15000 3
4.20000 3
4.25000 3
4.30000 2
4.35000 1
4.40000 1
4.45000 1
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 3
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 4
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 6
8.30000 6
8.35000 6
8.40000 6
8.45000 6
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 8
9.15000 8
9.20000 8
9.25000 8
9.30000 8
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 15
10.90000 14
10.95000 14
11.00000 14
11.05000 14
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/best/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 29
3.15000 29
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 32
3.90000 32
3.95000 32
4.00000 33
4.05000 33
4.10000 33
4.15000 33
4.20000 33
4.25000 33
4.30000 34
4.35000 35
4.40000 35
4.45000 35
4.50000 35
4.55000 35
4.60000 35
4.65000 35
4.70000 35
4.75000 37
4.80000 37
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 37
6.10000 37
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 45
8.55000 45
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 46
9.15000 46
9.20000 46
9.25000 46
9.30000 46
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 54
10.95000 54
11.00000 54
11.05000 54
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0025/best/IKE2022/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 33
3.75000 33
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 36
4.45000 36
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 41
8.05000 41
8.10000 41
8.15000 41
8.20000 41
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0025/best/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 2
3.50000 2
3.55000 2
3.60000 3
3.65000 3
3.70000 2
3.75000 2
3.80000 0
3.85000 1
3.90000 1
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 3
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 3
5.70000 3
5.75000 3
5.80000 3
5.85000 3
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 6
8.05000 6
8.10000 6
8.15000 6
8.20000 7
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 8
8.90000 8
8.95000 8
9.00000 8
9.05000 9
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 15
10.65000 15
10.70000 15
10.75000 15
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 33
3.50000 33
3.55000 33
3.60000 34
3.65000 34
3.70000 34
3.75000 34
3.80000 34
3.85000 35
3.90000 35
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 38
4.30000 38
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 46
8.05000 46
8.10000 46
8.15000 46
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 54
8.90000 54
8.95000 54
9.00000 54
9.05000 55
9.10000 55
9.15000 55
9.20000 55
9.25000 55
9.30000 55
9.35000 55
9.40000 55
9.45000 55
9.50000 55
9.55000 55
9.60000 55
9.65000 55
9.70000 55
9.75000 55
9.80000 55
9.85000 55
9.90000 55
9.95000 55
10.00000 55
10.05000 55
10.10000 55
10.15000 55
10.20000 55
10.25000 55
10.30000 55
10.35000 55
10.40000 55
10.45000 55
10.50000 55
10.55000 55
10.60000 69
10.65000 69
10.70000 69
10.75000 69
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0025/best/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 2
3.80000 4
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 1
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 1
4.40000 1
4.45000 1
4.50000 4
4.55000 4
4.60000 3
4.65000 3
4.70000 3
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 6
8.30000 6
8.35000 6
8.40000 6
8.45000 6
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 9
9.15000 9
9.20000 9
9.25000 8
9.30000 8
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 15
10.90000 15
10.95000 15
11.00000 15
11.05000 15
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 28
0.05000 28
0.10000 28
0.15000 28
0.20000 28
0.25000 28
0.30000 28
0.35000 28
0.40000 28
0.45000 28
0.50000 28
0.55000 28
0.60000 28
0.65000 28
0.70000 28
0.75000 28
0.80000 28
0.85000 28
0.90000 28
0.95000 28
1.00000 28
1.05000 28
1.10000 28
1.15000 28
1.20000 28
1.25000 28
1.30000 28
1.35000 28
1.40000 28
1.45000 28
1.50000 28
1.55000 28
1.60000 28
1.65000 28
1.70000 28
1.75000 28
1.80000 28
1.85000 28
1.90000 28
1.95000 28
2.00000 28
2.05000 28
2.10000 28
2.15000 28
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 28
3.20000 29
3.25000 29
3.30000 29
3.35000 29
3.40000 29
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 32
3.90000 32
3.95000 32
4.00000 32
4.05000 33
4.10000 33
4.15000 33
4.20000 33
4.25000 33
4.30000 33
4.35000 34
4.40000 34
4.45000 34
4.50000 34
4.55000 34
4.60000 35
4.65000 35
4.70000 35
4.75000 37
4.80000 37
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 37
6.10000 37
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 45
8.55000 45
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 45
9.15000 45
9.20000 45
9.25000 46
9.30000 46
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 67
11.15000 67
11.20000 67
11.25000 67
11.30000 67
11.35000 67
11.40000 67
11.45000 67
11.50000 67
11.55000 67
11.60000 67
11.65000 67
11.70000 67
11.75000 67
11.80000 67
11.85000 67
11.90000 67
11.95000 67
12.00000 67
12.05000 67
12.10000 67
12.15000 67
12.20000 67
12.25000 67
12.30000 67
12.35000 67
12.40000 67
12.45000 67


==> DATA/0.0025/best/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 32
3.75000 32
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 35
4.15000 35
4.20000 35
4.25000 35
4.30000 35
4.35000 35
4.40000 35
4.45000 35
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0025/best/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 2
2.10000 1
2.15000 2
2.20000 2
2.25000 3
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 2
3.00000 2
3.05000 3
3.10000 3
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 4
4.50000 4
4.55000 4
4.60000 4
4.65000 4
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 5
6.10000 5
6.15000 5
6.20000 5
6.25000 5
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 40
2.00000 40
2.05000 41
2.10000 41
2.15000 42
2.20000 42
2.25000 43
2.30000 43
2.35000 43
2.40000 43
2.45000 43
2.50000 43
2.55000 43
2.60000 43
2.65000 43
2.70000 43
2.75000 43
2.80000 43
2.85000 43
2.90000 44
2.95000 44
3.00000 44
3.05000 45
3.10000 45
3.15000 46
3.20000 46
3.25000 46
3.30000 46
3.35000 46
3.40000 46
3.45000 46
3.50000 46
3.55000 46
3.60000 46
3.65000 46
3.70000 46
3.75000 46
3.80000 46
3.85000 46
3.90000 46
3.95000 46
4.00000 46
4.05000 46
4.10000 46
4.15000 46
4.20000 46
4.25000 46
4.30000 46
4.35000 46
4.40000 46
4.45000 49
4.50000 49
4.55000 49
4.60000 49
4.65000 49
4.70000 49
4.75000 49
4.80000 49
4.85000 49
4.90000 49
4.95000 49
5.00000 49
5.05000 49
5.10000 49
5.15000 49
5.20000 49
5.25000 49
5.30000 49
5.35000 49
5.40000 49
5.45000 49
5.50000 49
5.55000 49
5.60000 49
5.65000 49
5.70000 49
5.75000 49
5.80000 49
5.85000 49
5.90000 49
5.95000 49
6.00000 49
6.05000 53
6.10000 53
6.15000 53
6.20000 53
6.25000 53
6.30000 53
6.35000 53
6.40000 53
6.45000 53
6.50000 53
6.55000 53
6.60000 53
6.65000 53
6.70000 53
6.75000 53
6.80000 53
6.85000 53
6.90000 53
6.95000 53
7.00000 53
7.05000 53
7.10000 53
7.15000 53
7.20000 53
7.25000 53
7.30000 53
7.35000 53
7.40000 53
7.45000 53
7.50000 53
7.55000 53
7.60000 53
7.65000 53
7.70000 53
7.75000 53
7.80000 53
7.85000 53
7.90000 53
7.95000 53
8.00000 53
8.05000 53
8.10000 53
8.15000 53
8.20000 53
8.25000 53
8.30000 53
8.35000 53
8.40000 53
8.45000 53
8.50000 53
8.55000 53
8.60000 53
8.65000 53
8.70000 53
8.75000 53
8.80000 53
8.85000 53
8.90000 53
8.95000 53
9.00000 53
9.05000 53
9.10000 53
9.15000 53
9.20000 53
9.25000 53
9.30000 53
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0025/best/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 1
2.05000 2
2.10000 3
2.15000 3
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 3
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 4
3.40000 2
3.45000 2
3.50000 2
3.55000 1
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 3
4.75000 3
4.80000 3
4.85000 3
4.90000 3
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 5
6.35000 4
6.40000 4
6.45000 4
6.50000 4
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/best/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 38
2.25000 38
2.30000 39
2.35000 39
2.40000 39
2.45000 40
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 43
3.45000 43
3.50000 43
3.55000 44
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 45
4.75000 45
4.80000 45
4.85000 45
4.90000 45
4.95000 47
5.00000 47
5.05000 47
5.10000 47
5.15000 47
5.20000 47
5.25000 47
5.30000 47
5.35000 47
5.40000 47
5.45000 47
5.50000 47
5.55000 47
5.60000 47
5.65000 47
5.70000 47
5.75000 47
5.80000 47
5.85000 47
5.90000 47
5.95000 47
6.00000 47
6.05000 47
6.10000 47
6.15000 47
6.20000 47
6.25000 47
6.30000 47
6.35000 48
6.40000 48
6.45000 48
6.50000 48
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/best/TWK2023/DHondt-NormalSeats.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 39
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 41
2.35000 41
2.40000 42
2.45000 42
2.50000 42
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 44
3.20000 44
3.25000 44
3.30000 44
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/best/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 2
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 3
2.20000 3
2.25000 3
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 3
3.00000 3
3.05000 3
3.10000 3
3.15000 2
3.20000 3
3.25000 3
3.30000 3
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 4
4.65000 4
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 5
6.10000 5
6.15000 5
6.20000 5
6.25000 5
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/best/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 39
2.00000 39
2.05000 40
2.10000 40
2.15000 41
2.20000 41
2.25000 42
2.30000 42
2.35000 42
2.40000 42
2.45000 42
2.50000 42
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 43
2.95000 44
3.00000 44
3.05000 44
3.10000 44
3.15000 45
3.20000 46
3.25000 46
3.30000 46
3.35000 46
3.40000 46
3.45000 46
3.50000 46
3.55000 46
3.60000 46
3.65000 46
3.70000 46
3.75000 46
3.80000 46
3.85000 46
3.90000 46
3.95000 46
4.00000 46
4.05000 46
4.10000 46
4.15000 46
4.20000 46
4.25000 46
4.30000 46
4.35000 46
4.40000 46
4.45000 48
4.50000 48
4.55000 48
4.60000 49
4.65000 49
4.70000 49
4.75000 49
4.80000 49
4.85000 49
4.90000 49
4.95000 49
5.00000 49
5.05000 49
5.10000 49
5.15000 49
5.20000 49
5.25000 49
5.30000 49
5.35000 49
5.40000 49
5.45000 49
5.50000 49
5.55000 49
5.60000 49
5.65000 49
5.70000 49
5.75000 49
5.80000 49
5.85000 49
5.90000 49
5.95000 49
6.00000 49
6.05000 53
6.10000 53
6.15000 53
6.20000 53
6.25000 53
6.30000 53
6.35000 53
6.40000 53
6.45000 53
6.50000 53
6.55000 53
6.60000 53
6.65000 53
6.70000 53
6.75000 53
6.80000 53
6.85000 53
6.90000 53
6.95000 53
7.00000 53
7.05000 53
7.10000 53
7.15000 53
7.20000 53
7.25000 53
7.30000 53
7.35000 53
7.40000 53
7.45000 53
7.50000 53
7.55000 53
7.60000 53
7.65000 53
7.70000 53
7.75000 53
7.80000 53
7.85000 53
7.90000 53
7.95000 53
8.00000 53
8.05000 53
8.10000 53
8.15000 53
8.20000 53
8.25000 53
8.30000 53
8.35000 53
8.40000 53
8.45000 53
8.50000 53
8.55000 53
8.60000 53
8.65000 53
8.70000 53
8.75000 53
8.80000 53
8.85000 53
8.90000 53
8.95000 53
9.00000 53
9.05000 53
9.10000 53
9.15000 53
9.20000 53
9.25000 53
9.30000 53
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0025/best/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 1
2.25000 2
2.30000 3
2.35000 3
2.40000 2
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 4
3.40000 3
3.45000 3
3.50000 3
3.55000 3
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 4
4.75000 3
4.80000 3
4.85000 3
4.90000 3
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 5
6.35000 5
6.40000 5
6.45000 4
6.50000 4
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/best/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 37
2.25000 37
2.30000 38
2.35000 38
2.40000 39
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 42
3.45000 42
3.50000 42
3.55000 42
3.60000 44
3.65000 44
3.70000 44
3.75000 44
3.80000 44
3.85000 44
3.90000 44
3.95000 44
4.00000 44
4.05000 44
4.10000 44
4.15000 44
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 45
4.80000 45
4.85000 45
4.90000 45
4.95000 47
5.00000 47
5.05000 47
5.10000 47
5.15000 47
5.20000 47
5.25000 47
5.30000 47
5.35000 47
5.40000 47
5.45000 47
5.50000 47
5.55000 47
5.60000 47
5.65000 47
5.70000 47
5.75000 47
5.80000 47
5.85000 47
5.90000 47
5.95000 47
6.00000 47
6.05000 47
6.10000 47
6.15000 47
6.20000 47
6.25000 47
6.30000 47
6.35000 47
6.40000 47
6.45000 48
6.50000 48
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/best/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 39
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 43
3.20000 43
3.25000 43
3.30000 43
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/secondbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 4
7.95000 4
8.00000 4
8.05000 4
8.10000 4
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/secondbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 40
0.05000 40
0.10000 40
0.15000 40
0.20000 40
0.25000 40
0.30000 40
0.35000 40
0.40000 40
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 40
1.60000 40
1.65000 41
1.70000 41
1.75000 41
1.80000 41
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 44
7.95000 44
8.00000 44
8.05000 44
8.10000 44
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/secondbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 4
8.20000 4
8.25000 4
8.30000 4
8.35000 4
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 39
2.10000 39
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 43
8.45000 43
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0025/secondbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/secondbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 4
7.95000 4
8.00000 4
8.05000 4
8.10000 4
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/secondbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 40
0.05000 40
0.10000 40
0.15000 40
0.20000 40
0.25000 40
0.30000 40
0.35000 40
0.40000 40
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 40
1.60000 40
1.65000 40
1.70000 41
1.75000 41
1.80000 41
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 44
7.95000 44
8.00000 44
8.05000 44
8.10000 44
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/secondbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 5
8.20000 5
8.25000 5
8.30000 5
8.35000 5
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 39
2.10000 39
2.15000 39
2.20000 39
2.25000 39
2.30000 39
2.35000 39
2.40000 39
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 39
2.70000 39
2.75000 39
2.80000 39
2.85000 39
2.90000 39
2.95000 39
3.00000 39
3.05000 39
3.10000 39
3.15000 39
3.20000 39
3.25000 39
3.30000 39
3.35000 39
3.40000 39
3.45000 39
3.50000 39
3.55000 39
3.60000 39
3.65000 39
3.70000 39
3.75000 39
3.80000 39
3.85000 39
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 43
8.45000 43
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0025/secondbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/secondbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 4
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 8
8.75000 8
8.80000 9
8.85000 9
8.90000 9
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 62
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 62
1.00000 62
1.05000 62
1.10000 62
1.15000 62
1.20000 62
1.25000 62
1.30000 62
1.35000 62
1.40000 62
1.45000 62
1.50000 62
1.55000 62
1.60000 62
1.65000 62
1.70000 62
1.75000 62
1.80000 62
1.85000 62
1.90000 62
1.95000 62
2.00000 63
2.05000 63
2.10000 63
2.15000 63
2.20000 63
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 65
2.90000 65
2.95000 65
3.00000 65
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 65
3.35000 65
3.40000 65
3.45000 65
3.50000 65
3.55000 65
3.60000 65
3.65000 65
3.70000 65
3.75000 65
3.80000 65
3.85000 65
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 68
4.55000 68
4.60000 68
4.65000 68
4.70000 68
4.75000 68
4.80000 68
4.85000 68
4.90000 68
4.95000 68
5.00000 68
5.05000 68
5.10000 68
5.15000 68
5.20000 68
5.25000 68
5.30000 68
5.35000 68
5.40000 68
5.45000 68
5.50000 68
5.55000 68
5.60000 68
5.65000 68
5.70000 68
5.75000 68
5.80000 68
5.85000 68
5.90000 68
5.95000 68
6.00000 68
6.05000 68
6.10000 68
6.15000 68
6.20000 68
6.25000 68
6.30000 68
6.35000 68
6.40000 68
6.45000 68
6.50000 68
6.55000 68
6.60000 68
6.65000 68
6.70000 68
6.75000 68
6.80000 68
6.85000 68
6.90000 68
6.95000 68
7.00000 68
7.05000 68
7.10000 68
7.15000 68
7.20000 68
7.25000 68
7.30000 68
7.35000 68
7.40000 68
7.45000 68
7.50000 68
7.55000 68
7.60000 68
7.65000 68
7.70000 68
7.75000 68
7.80000 68
7.85000 68
7.90000 68
7.95000 68
8.00000 68
8.05000 68
8.10000 68
8.15000 68
8.20000 68
8.25000 68
8.30000 68
8.35000 68
8.40000 68
8.45000 68
8.50000 68
8.55000 68
8.60000 68
8.65000 68
8.70000 75
8.75000 75
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0025/secondbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 3
3.20000 3
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 3
4.35000 3
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 59
0.35000 59
0.40000 59
0.45000 60
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 60
2.30000 60
2.35000 60
2.40000 60
2.45000 60
2.50000 61
2.55000 61
2.60000 61
2.65000 61
2.70000 61
2.75000 61
2.80000 61
2.85000 61
2.90000 61
2.95000 61
3.00000 61
3.05000 61
3.10000 61
3.15000 61
3.20000 61
3.25000 62
3.30000 62
3.35000 63
3.40000 63
3.45000 63
3.50000 63
3.55000 63
3.60000 63
3.65000 63
3.70000 63
3.75000 63
3.80000 63
3.85000 63
3.90000 63
3.95000 63
4.00000 63
4.05000 63
4.10000 63
4.15000 63
4.20000 63
4.25000 63
4.30000 64
4.35000 64
4.40000 66
4.45000 66
4.50000 66
4.55000 66
4.60000 66
4.65000 66
4.70000 66
4.75000 66
4.80000 66
4.85000 66
4.90000 66
4.95000 66
5.00000 66
5.05000 66
5.10000 66
5.15000 66
5.20000 66
5.25000 66
5.30000 66
5.35000 66
5.40000 66
5.45000 66
5.50000 66
5.55000 66
5.60000 66
5.65000 66
5.70000 66
5.75000 66
5.80000 66
5.85000 66
5.90000 66
5.95000 66
6.00000 66
6.05000 66
6.10000 66
6.15000 66
6.20000 66
6.25000 66
6.30000 66
6.35000 66
6.40000 66
6.45000 66
6.50000 66
6.55000 66
6.60000 66
6.65000 66
6.70000 66
6.75000 66
6.80000 66
6.85000 66
6.90000 66
6.95000 66
7.00000 66
7.05000 66
7.10000 66
7.15000 66
7.20000 66
7.25000 66
7.30000 66
7.35000 66
7.40000 66
7.45000 66
7.50000 66
7.55000 66
7.60000 66
7.65000 66
7.70000 66
7.75000 66
7.80000 66
7.85000 66
7.90000 66
7.95000 66
8.00000 66
8.05000 66
8.10000 66
8.15000 66
8.20000 66
8.25000 66
8.30000 66
8.35000 66
8.40000 66
8.45000 66
8.50000 66
8.55000 66
8.60000 66
8.65000 66
8.70000 66
8.75000 66
8.80000 66
8.85000 66
8.90000 66
8.95000 66
9.00000 66
9.05000 66
9.10000 66
9.15000 66
9.20000 74
9.25000 74
9.30000 74
9.35000 74
9.40000 74
9.45000 74
9.50000 74
9.55000 74
9.60000 74
9.65000 74
9.70000 74
9.75000 74
9.80000 74
9.85000 74
9.90000 74
9.95000 74
10.00000 74
10.05000 74
10.10000 74
10.15000 74
10.20000 74
10.25000 74
10.30000 74
10.35000 74
10.40000 74
10.45000 74
10.50000 74
10.55000 74
10.60000 74
10.65000 74
10.70000 74
10.75000 74
10.80000 74
10.85000 74
10.90000 74
10.95000 74
11.00000 74
11.05000 74
11.10000 74
11.15000 74
11.20000 74
11.25000 74
11.30000 74
11.35000 74
11.40000 74
11.45000 74
11.50000 74
11.55000 74
11.60000 74
11.65000 74
11.70000 74
11.75000 74
11.80000 74
11.85000 74
11.90000 74
11.95000 74
12.00000 74
12.05000 74
12.10000 74
12.15000 74
12.20000 74
12.25000 74
12.30000 74
12.35000 74
12.40000 74
12.45000 74


==> DATA/0.0025/secondbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 61
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 61
0.65000 61
0.70000 61
0.75000 61
0.80000 61
0.85000 61
0.90000 61
0.95000 61
1.00000 61
1.05000 61
1.10000 61
1.15000 61
1.20000 61
1.25000 61
1.30000 61
1.35000 61
1.40000 61
1.45000 61
1.50000 61
1.55000 61
1.60000 61
1.65000 61
1.70000 61
1.75000 61
1.80000 61
1.85000 61
1.90000 61
1.95000 61
2.00000 61
2.05000 61
2.10000 61
2.15000 61
2.20000 61
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 63
2.90000 63
2.95000 63
3.00000 63
3.05000 63
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0025/secondbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 1
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 2
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 4
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 8
8.75000 8
8.80000 8
8.85000 9
8.90000 9
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 62
1.00000 62
1.05000 62
1.10000 62
1.15000 62
1.20000 62
1.25000 62
1.30000 62
1.35000 62
1.40000 62
1.45000 62
1.50000 62
1.55000 62
1.60000 62
1.65000 62
1.70000 62
1.75000 62
1.80000 62
1.85000 62
1.90000 62
1.95000 62
2.00000 62
2.05000 63
2.10000 63
2.15000 63
2.20000 63
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 64
2.90000 65
2.95000 65
3.00000 65
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 65
3.35000 65
3.40000 65
3.45000 65
3.50000 65
3.55000 65
3.60000 65
3.65000 65
3.70000 65
3.75000 65
3.80000 65
3.85000 65
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 68
4.55000 68
4.60000 68
4.65000 68
4.70000 68
4.75000 68
4.80000 68
4.85000 68
4.90000 68
4.95000 68
5.00000 68
5.05000 68
5.10000 68
5.15000 68
5.20000 68
5.25000 68
5.30000 68
5.35000 68
5.40000 68
5.45000 68
5.50000 68
5.55000 68
5.60000 68
5.65000 68
5.70000 68
5.75000 68
5.80000 68
5.85000 68
5.90000 68
5.95000 68
6.00000 68
6.05000 68
6.10000 68
6.15000 68
6.20000 68
6.25000 68
6.30000 68
6.35000 68
6.40000 68
6.45000 68
6.50000 68
6.55000 68
6.60000 68
6.65000 68
6.70000 68
6.75000 68
6.80000 68
6.85000 68
6.90000 68
6.95000 68
7.00000 68
7.05000 68
7.10000 68
7.15000 68
7.20000 68
7.25000 68
7.30000 68
7.35000 68
7.40000 68
7.45000 68
7.50000 68
7.55000 68
7.60000 68
7.65000 68
7.70000 68
7.75000 68
7.80000 68
7.85000 68
7.90000 68
7.95000 68
8.00000 68
8.05000 68
8.10000 68
8.15000 68
8.20000 68
8.25000 68
8.30000 68
8.35000 68
8.40000 68
8.45000 68
8.50000 68
8.55000 68
8.60000 68
8.65000 68
8.70000 75
8.75000 75
8.80000 75
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0025/secondbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 2
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 3
4.35000 3
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 58
0.05000 58
0.10000 58
0.15000 58
0.20000 58
0.25000 58
0.30000 58
0.35000 59
0.40000 59
0.45000 59
0.50000 59
0.55000 59
0.60000 59
0.65000 59
0.70000 59
0.75000 59
0.80000 59
0.85000 59
0.90000 59
0.95000 59
1.00000 59
1.05000 59
1.10000 59
1.15000 59
1.20000 59
1.25000 59
1.30000 59
1.35000 59
1.40000 59
1.45000 59
1.50000 59
1.55000 59
1.60000 59
1.65000 59
1.70000 59
1.75000 59
1.80000 59
1.85000 59
1.90000 59
1.95000 59
2.00000 59
2.05000 59
2.10000 59
2.15000 59
2.20000 59
2.25000 59
2.30000 59
2.35000 60
2.40000 60
2.45000 60
2.50000 61
2.55000 61
2.60000 61
2.65000 61
2.70000 61
2.75000 61
2.80000 61
2.85000 61
2.90000 61
2.95000 61
3.00000 61
3.05000 61
3.10000 61
3.15000 61
3.20000 61
3.25000 61
3.30000 61
3.35000 63
3.40000 63
3.45000 63
3.50000 63
3.55000 63
3.60000 63
3.65000 63
3.70000 63
3.75000 63
3.80000 63
3.85000 63
3.90000 63
3.95000 63
4.00000 63
4.05000 63
4.10000 63
4.15000 63
4.20000 63
4.25000 63
4.30000 64
4.35000 64
4.40000 66
4.45000 66
4.50000 66
4.55000 66
4.60000 66
4.65000 66
4.70000 66
4.75000 66
4.80000 66
4.85000 66
4.90000 66
4.95000 66
5.00000 66
5.05000 66
5.10000 66
5.15000 66
5.20000 66
5.25000 66
5.30000 66
5.35000 66
5.40000 66
5.45000 66
5.50000 66
5.55000 66
5.60000 66
5.65000 66
5.70000 66
5.75000 66
5.80000 66
5.85000 66
5.90000 66
5.95000 66
6.00000 66
6.05000 66
6.10000 66
6.15000 66
6.20000 66
6.25000 66
6.30000 66
6.35000 66
6.40000 66
6.45000 66
6.50000 66
6.55000 66
6.60000 66
6.65000 66
6.70000 66
6.75000 66
6.80000 66
6.85000 66
6.90000 66
6.95000 66
7.00000 66
7.05000 66
7.10000 66
7.15000 66
7.20000 66
7.25000 66
7.30000 66
7.35000 66
7.40000 66
7.45000 66
7.50000 66
7.55000 66
7.60000 66
7.65000 66
7.70000 66
7.75000 66
7.80000 66
7.85000 66
7.90000 66
7.95000 66
8.00000 66
8.05000 66
8.10000 66
8.15000 66
8.20000 66
8.25000 66
8.30000 66
8.35000 66
8.40000 66
8.45000 66
8.50000 66
8.55000 66
8.60000 66
8.65000 66
8.70000 66
8.75000 66
8.80000 66
8.85000 66
8.90000 66
8.95000 66
9.00000 66
9.05000 66
9.10000 66
9.15000 66
9.20000 74
9.25000 74
9.30000 74
9.35000 74
9.40000 74
9.45000 74
9.50000 74
9.55000 74
9.60000 74
9.65000 74
9.70000 74
9.75000 74
9.80000 74
9.85000 74
9.90000 74
9.95000 74
10.00000 74
10.05000 74
10.10000 74
10.15000 74
10.20000 74
10.25000 74
10.30000 74
10.35000 74
10.40000 74
10.45000 74
10.50000 74
10.55000 74
10.60000 74
10.65000 74
10.70000 74
10.75000 74
10.80000 74
10.85000 74
10.90000 74
10.95000 74
11.00000 74
11.05000 74
11.10000 74
11.15000 74
11.20000 74
11.25000 74
11.30000 74
11.35000 74
11.40000 74
11.45000 74
11.50000 74
11.55000 74
11.60000 74
11.65000 74
11.70000 74
11.75000 74
11.80000 74
11.85000 74
11.90000 74
11.95000 74
12.00000 74
12.05000 74
12.10000 74
12.15000 74
12.20000 74
12.25000 74
12.30000 74
12.35000 74
12.40000 74
12.45000 74


==> DATA/0.0025/secondbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 60
0.35000 60
0.40000 60
0.45000 60
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 62
2.30000 62
2.35000 62
2.40000 62
2.45000 62
2.50000 62
2.55000 62
2.60000 62
2.65000 62
2.70000 62
2.75000 62
2.80000 62
2.85000 62
2.90000 62
2.95000 62
3.00000 62
3.05000 62
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0025/secondbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 3
2.65000 3
2.70000 3
2.75000 3
2.80000 6
2.85000 6
2.90000 4
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 4
4.25000 4
4.30000 4
4.35000 5
4.40000 5
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 8
7.05000 8
7.10000 8
7.15000 8
7.20000 8
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 17
11.30000 17
11.35000 17
11.40000 17
11.45000 17
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 64
0.35000 65
0.40000 65
0.45000 65
0.50000 65
0.55000 65
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 67
2.05000 67
2.10000 67
2.15000 67
2.20000 67
2.25000 67
2.30000 67
2.35000 67
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 69
2.65000 70
2.70000 70
2.75000 70
2.80000 73
2.85000 73
2.90000 73
2.95000 73
3.00000 73
3.05000 73
3.10000 73
3.15000 73
3.20000 73
3.25000 73
3.30000 73
3.35000 73
3.40000 73
3.45000 73
3.50000 73
3.55000 73
3.60000 73
3.65000 73
3.70000 73
3.75000 73
3.80000 73
3.85000 73
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 76
4.25000 76
4.30000 76
4.35000 77
4.40000 77
4.45000 77
4.50000 77
4.55000 77
4.60000 77
4.65000 77
4.70000 77
4.75000 77
4.80000 77
4.85000 77
4.90000 77
4.95000 77
5.00000 77
5.05000 77
5.10000 77
5.15000 77
5.20000 77
5.25000 77
5.30000 77
5.35000 77
5.40000 77
5.45000 77
5.50000 77
5.55000 77
5.60000 77
5.65000 77
5.70000 77
5.75000 77
5.80000 77
5.85000 77
5.90000 77
5.95000 77
6.00000 77
6.05000 77
6.10000 77
6.15000 77
6.20000 77
6.25000 77
6.30000 77
6.35000 77
6.40000 77
6.45000 77
6.50000 77
6.55000 77
6.60000 77
6.65000 77
6.70000 77
6.75000 77
6.80000 77
6.85000 77
6.90000 77
6.95000 77
7.00000 84
7.05000 84
7.10000 84
7.15000 84
7.20000 84
7.25000 84
7.30000 84
7.35000 84
7.40000 84
7.45000 84
7.50000 84
7.55000 84
7.60000 84
7.65000 84
7.70000 84
7.75000 84
7.80000 84
7.85000 84
7.90000 84
7.95000 84
8.00000 84
8.05000 84
8.10000 84
8.15000 84
8.20000 84
8.25000 84
8.30000 84
8.35000 84
8.40000 84
8.45000 84
8.50000 84
8.55000 84
8.60000 84
8.65000 84
8.70000 84
8.75000 84
8.80000 84
8.85000 84
8.90000 84
8.95000 84
9.00000 84
9.05000 84
9.10000 84
9.15000 84
9.20000 84
9.25000 84
9.30000 84
9.35000 84
9.40000 84
9.45000 84
9.50000 84
9.55000 84
9.60000 84
9.65000 84
9.70000 84
9.75000 84
9.80000 84
9.85000 84
9.90000 84
9.95000 84
10.00000 84
10.05000 84
10.10000 84
10.15000 84
10.20000 84
10.25000 84
10.30000 84
10.35000 84
10.40000 84
10.45000 84
10.50000 84
10.55000 84
10.60000 84
10.65000 84
10.70000 84
10.75000 84
10.80000 84
10.85000 84
10.90000 84
10.95000 84
11.00000 84
11.05000 84
11.10000 84
11.15000 84
11.20000 84
11.25000 100
11.30000 100
11.35000 100
11.40000 100
11.45000 100
11.50000 100
11.55000 100
11.60000 100
11.65000 100
11.70000 100
11.75000 100
11.80000 100
11.85000 100
11.90000 100
11.95000 100
12.00000 100
12.05000 100
12.10000 100
12.15000 100
12.20000 100
12.25000 100
12.30000 100
12.35000 100
12.40000 100
12.45000 100


==> DATA/0.0025/secondbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 2
0.65000 2
0.70000 1
0.75000 1
0.80000 1
0.85000 2
0.90000 2
0.95000 3
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 3
2.95000 6
3.00000 6
3.05000 4
3.10000 4
3.15000 4
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 5
4.50000 5
4.55000 5
4.60000 5
4.65000 5
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 8
7.30000 8
7.35000 8
7.40000 8
7.45000 8
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 17
11.55000 17
11.60000 17
11.65000 17
11.70000 17
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 61
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 63
0.75000 63
0.80000 63
0.85000 63
0.90000 63
0.95000 63
1.00000 64
1.05000 64
1.10000 64
1.15000 64
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 65
2.55000 65
2.60000 65
2.65000 65
2.70000 65
2.75000 65
2.80000 65
2.85000 65
2.90000 66
2.95000 66
3.00000 66
3.05000 68
3.10000 68
3.15000 68
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 75
4.75000 75
4.80000 75
4.85000 75
4.90000 75
4.95000 75
5.00000 75
5.05000 75
5.10000 75
5.15000 75
5.20000 75
5.25000 75
5.30000 75
5.35000 75
5.40000 75
5.45000 75
5.50000 75
5.55000 75
5.60000 75
5.65000 75
5.70000 75
5.75000 75
5.80000 75
5.85000 75
5.90000 75
5.95000 75
6.00000 75
6.05000 75
6.10000 75
6.15000 75
6.20000 75
6.25000 75
6.30000 75
6.35000 75
6.40000 75
6.45000 75
6.50000 75
6.55000 75
6.60000 75
6.65000 75
6.70000 75
6.75000 75
6.80000 75
6.85000 75
6.90000 75
6.95000 75
7.00000 75
7.05000 75
7.10000 75
7.15000 75
7.20000 75
7.25000 75
7.30000 75
7.35000 75
7.40000 75
7.45000 75
7.50000 82
7.55000 82
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 98
11.80000 98
11.85000 98
11.90000 98
11.95000 98
12.00000 98
12.05000 98
12.10000 98
12.15000 98
12.20000 98
12.25000 98
12.30000 98
12.35000 98
12.40000 98
12.45000 98


==> DATA/0.0025/secondbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 63
0.05000 63
0.10000 63
0.15000 63
0.20000 63
0.25000 63
0.30000 63
0.35000 63
0.40000 63
0.45000 63
0.50000 63
0.55000 63
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 66
2.30000 66
2.35000 66
2.40000 66
2.45000 66
2.50000 66
2.55000 66
2.60000 66
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0025/secondbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 1
0.40000 1
0.45000 2
0.50000 2
0.55000 3
0.60000 1
0.65000 2
0.70000 2
0.75000 2
0.80000 3
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 3
2.65000 3
2.70000 3
2.75000 3
2.80000 5
2.85000 6
2.90000 4
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 4
4.25000 5
4.30000 5
4.35000 5
4.40000 5
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 8
7.05000 8
7.10000 8
7.15000 8
7.20000 8
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 17
11.30000 17
11.35000 17
11.40000 17
11.45000 17
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 63
0.30000 63
0.35000 63
0.40000 63
0.45000 64
0.50000 64
0.55000 65
0.60000 65
0.65000 66
0.70000 66
0.75000 66
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 67
2.05000 67
2.10000 67
2.15000 67
2.20000 67
2.25000 67
2.30000 67
2.35000 67
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 68
2.65000 70
2.70000 70
2.75000 70
2.80000 72
2.85000 73
2.90000 73
2.95000 73
3.00000 73
3.05000 73
3.10000 73
3.15000 73
3.20000 73
3.25000 73
3.30000 73
3.35000 73
3.40000 73
3.45000 73
3.50000 73
3.55000 73
3.60000 73
3.65000 73
3.70000 73
3.75000 73
3.80000 73
3.85000 73
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 73
4.15000 73
4.20000 76
4.25000 77
4.30000 77
4.35000 77
4.40000 77
4.45000 77
4.50000 77
4.55000 77
4.60000 77
4.65000 77
4.70000 77
4.75000 77
4.80000 77
4.85000 77
4.90000 77
4.95000 77
5.00000 77
5.05000 77
5.10000 77
5.15000 77
5.20000 77
5.25000 77
5.30000 77
5.35000 77
5.40000 77
5.45000 77
5.50000 77
5.55000 77
5.60000 77
5.65000 77
5.70000 77
5.75000 77
5.80000 77
5.85000 77
5.90000 77
5.95000 77
6.00000 77
6.05000 77
6.10000 77
6.15000 77
6.20000 77
6.25000 77
6.30000 77
6.35000 77
6.40000 77
6.45000 77
6.50000 77
6.55000 77
6.60000 77
6.65000 77
6.70000 77
6.75000 77
6.80000 77
6.85000 77
6.90000 77
6.95000 77
7.00000 84
7.05000 84
7.10000 84
7.15000 84
7.20000 84
7.25000 84
7.30000 84
7.35000 84
7.40000 84
7.45000 84
7.50000 84
7.55000 84
7.60000 84
7.65000 84
7.70000 84
7.75000 84
7.80000 84
7.85000 84
7.90000 84
7.95000 84
8.00000 84
8.05000 84
8.10000 84
8.15000 84
8.20000 84
8.25000 84
8.30000 84
8.35000 84
8.40000 84
8.45000 84
8.50000 84
8.55000 84
8.60000 84
8.65000 84
8.70000 84
8.75000 84
8.80000 84
8.85000 84
8.90000 84
8.95000 84
9.00000 84
9.05000 84
9.10000 84
9.15000 84
9.20000 84
9.25000 84
9.30000 84
9.35000 84
9.40000 84
9.45000 84
9.50000 84
9.55000 84
9.60000 84
9.65000 84
9.70000 84
9.75000 84
9.80000 84
9.85000 84
9.90000 84
9.95000 84
10.00000 84
10.05000 84
10.10000 84
10.15000 84
10.20000 84
10.25000 84
10.30000 84
10.35000 84
10.40000 84
10.45000 84
10.50000 84
10.55000 84
10.60000 84
10.65000 84
10.70000 84
10.75000 84
10.80000 84
10.85000 84
10.90000 84
10.95000 84
11.00000 84
11.05000 84
11.10000 84
11.15000 84
11.20000 84
11.25000 100
11.30000 100
11.35000 100
11.40000 100
11.45000 100
11.50000 100
11.55000 100
11.60000 100
11.65000 100
11.70000 100
11.75000 100
11.80000 100
11.85000 100
11.90000 100
11.95000 100
12.00000 100
12.05000 100
12.10000 100
12.15000 100
12.20000 100
12.25000 100
12.30000 100
12.35000 100
12.40000 100
12.45000 100


==> DATA/0.0025/secondbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 1
0.60000 3
0.65000 3
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 3
2.70000 3
2.75000 3
2.80000 3
2.85000 3
2.90000 3
2.95000 6
3.00000 6
3.05000 4
3.10000 4
3.15000 4
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 5
4.50000 5
4.55000 5
4.60000 5
4.65000 5
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 9
7.30000 9
7.35000 8
7.40000 8
7.45000 8
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 17
11.55000 17
11.60000 17
11.65000 17
11.70000 17
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 58
0.05000 58
0.10000 58
0.15000 58
0.20000 58
0.25000 59
0.30000 59
0.35000 60
0.40000 60
0.45000 60
0.50000 60
0.55000 61
0.60000 61
0.65000 61
0.70000 62
0.75000 62
0.80000 62
0.85000 63
0.90000 63
0.95000 63
1.00000 63
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 64
2.50000 64
2.55000 64
2.60000 64
2.65000 64
2.70000 64
2.75000 64
2.80000 64
2.85000 64
2.90000 66
2.95000 66
3.00000 66
3.05000 68
3.10000 68
3.15000 68
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 74
4.75000 74
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 75
7.40000 75
7.45000 75
7.50000 82
7.55000 82
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 98
11.80000 98
11.85000 98
11.90000 98
11.95000 98
12.00000 98
12.05000 98
12.10000 98
12.15000 98
12.20000 98
12.25000 98
12.30000 98
12.35000 98
12.40000 98
12.45000 98


==> DATA/0.0025/secondbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 60
0.05000 60
0.10000 60
0.15000 60
0.20000 60
0.25000 61
0.30000 61
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 65
2.55000 65
2.60000 65
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0025/secondbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 1
3.50000 1
3.55000 1
3.60000 2
3.65000 2
3.70000 1
3.75000 2
3.80000 1
3.85000 1
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 3
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 4
8.05000 4
8.10000 5
8.15000 5
8.20000 5
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 6
8.90000 6
8.95000 7
9.00000 7
9.05000 7
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 11
10.65000 11
10.70000 11
10.75000 11
10.80000 11
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/secondbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 24
2.75000 24
2.80000 24
2.85000 24
2.90000 24
2.95000 24
3.00000 24
3.05000 24
3.10000 24
3.15000 24
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 25
3.50000 25
3.55000 25
3.60000 26
3.65000 26
3.70000 26
3.75000 27
3.80000 27
3.85000 27
3.90000 28
3.95000 28
4.00000 28
4.05000 28
4.10000 28
4.15000 28
4.20000 28
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 32
6.35000 32
6.40000 32
6.45000 32
6.50000 32
6.55000 32
6.60000 32
6.65000 32
6.70000 32
6.75000 32
6.80000 32
6.85000 32
6.90000 32
6.95000 32
7.00000 32
7.05000 32
7.10000 32
7.15000 32
7.20000 32
7.25000 32
7.30000 32
7.35000 32
7.40000 32
7.45000 32
7.50000 32
7.55000 32
7.60000 32
7.65000 32
7.70000 32
7.75000 32
7.80000 32
7.85000 32
7.90000 32
7.95000 32
8.00000 35
8.05000 35
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 41
8.90000 41
8.95000 42
9.00000 42
9.05000 42
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/secondbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 2
3.80000 3
3.85000 2
3.90000 2
3.95000 2
4.00000 1
4.05000 1
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 1
4.40000 1
4.45000 1
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 3
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 7
9.15000 7
9.20000 6
9.25000 6
9.30000 6
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 12
10.90000 12
10.95000 12
11.00000 11
11.05000 11
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 22
3.00000 22
3.05000 22
3.10000 22
3.15000 22
3.20000 23
3.25000 23
3.30000 23
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 23
3.85000 24
3.90000 24
3.95000 24
4.00000 25
4.05000 25
4.10000 25
4.15000 25
4.20000 25
4.25000 25
4.30000 25
4.35000 26
4.40000 26
4.45000 26
4.50000 26
4.55000 26
4.60000 26
4.65000 26
4.70000 26
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 28
6.05000 28
6.10000 28
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 35
9.25000 35
9.30000 35
9.35000 40
9.40000 40
9.45000 40
9.50000 40
9.55000 40
9.60000 40
9.65000 40
9.70000 40
9.75000 40
9.80000 40
9.85000 40
9.90000 40
9.95000 40
10.00000 40
10.05000 40
10.10000 40
10.15000 40
10.20000 40
10.25000 40
10.30000 40
10.35000 40
10.40000 40
10.45000 40
10.50000 40
10.55000 40
10.60000 40
10.65000 40
10.70000 40
10.75000 40
10.80000 40
10.85000 40
10.90000 40
10.95000 40
11.00000 41
11.05000 41
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0025/secondbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 23
2.90000 23
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 24
3.50000 24
3.55000 24
3.60000 24
3.65000 24
3.70000 25
3.75000 25
3.80000 26
3.85000 26
3.90000 26
3.95000 26
4.00000 26
4.05000 26
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 29
5.70000 29
5.75000 29
5.80000 29
5.85000 29
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/secondbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 2
3.50000 2
3.55000 2
3.60000 3
3.65000 3
3.70000 2
3.75000 2
3.80000 1
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 0
4.15000 0
4.20000 0
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 3
5.70000 3
5.75000 3
5.80000 3
5.85000 3
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 4
8.05000 4
8.10000 4
8.15000 4
8.20000 5
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 6
8.90000 6
8.95000 6
9.00000 7
9.05000 7
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 11
10.65000 11
10.70000 11
10.75000 11
10.80000 11
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 23
2.90000 23
2.95000 24
3.00000 24
3.05000 24
3.10000 24
3.15000 24
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 25
3.50000 25
3.55000 25
3.60000 26
3.65000 26
3.70000 26
3.75000 26
3.80000 26
3.85000 27
3.90000 27
3.95000 27
4.00000 27
4.05000 27
4.10000 27
4.15000 27
4.20000 27
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 41
8.90000 41
8.95000 41
9.00000 42
9.05000 42
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0025/secondbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 2
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 0
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 1
4.40000 1
4.45000 1
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 7
9.15000 7
9.20000 7
9.25000 6
9.30000 6
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 12
10.90000 12
10.95000 12
11.00000 12
11.05000 12
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 21
0.05000 21
0.10000 21
0.15000 21
0.20000 21
0.25000 21
0.30000 21
0.35000 21
0.40000 21
0.45000 21
0.50000 21
0.55000 21
0.60000 21
0.65000 21
0.70000 21
0.75000 21
0.80000 21
0.85000 21
0.90000 21
0.95000 21
1.00000 21
1.05000 21
1.10000 21
1.15000 21
1.20000 21
1.25000 21
1.30000 21
1.35000 21
1.40000 21
1.45000 21
1.50000 21
1.55000 21
1.60000 21
1.65000 21
1.70000 21
1.75000 21
1.80000 21
1.85000 21
1.90000 21
1.95000 21
2.00000 21
2.05000 21
2.10000 21
2.15000 21
2.20000 21
2.25000 21
2.30000 21
2.35000 21
2.40000 21
2.45000 21
2.50000 21
2.55000 21
2.60000 21
2.65000 21
2.70000 21
2.75000 21
2.80000 21
2.85000 21
2.90000 21
2.95000 21
3.00000 21
3.05000 21
3.10000 21
3.15000 21
3.20000 22
3.25000 22
3.30000 22
3.35000 22
3.40000 22
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 23
3.85000 24
3.90000 24
3.95000 24
4.00000 24
4.05000 25
4.10000 25
4.15000 25
4.20000 25
4.25000 25
4.30000 25
4.35000 26
4.40000 26
4.45000 26
4.50000 26
4.55000 26
4.60000 26
4.65000 26
4.70000 26
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 28
6.05000 28
6.10000 28
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 35
9.30000 35
9.35000 40
9.40000 40
9.45000 40
9.50000 40
9.55000 40
9.60000 40
9.65000 40
9.70000 40
9.75000 40
9.80000 40
9.85000 40
9.90000 40
9.95000 40
10.00000 40
10.05000 40
10.10000 40
10.15000 40
10.20000 40
10.25000 40
10.30000 40
10.35000 40
10.40000 40
10.45000 40
10.50000 40
10.55000 40
10.60000 40
10.65000 40
10.70000 40
10.75000 40
10.80000 40
10.85000 40
10.90000 40
10.95000 40
11.00000 40
11.05000 40
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0025/secondbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 23
3.25000 23
3.30000 23
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 24
3.75000 24
3.80000 25
3.85000 25
3.90000 25
3.95000 25
4.00000 25
4.05000 25
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 28
4.55000 28
4.60000 28
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0025/secondbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 1
2.10000 1
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 26
0.05000 26
0.10000 26
0.15000 26
0.20000 26
0.25000 26
0.30000 26
0.35000 26
0.40000 26
0.45000 26
0.50000 26
0.55000 26
0.60000 26
0.65000 26
0.70000 26
0.75000 26
0.80000 26
0.85000 26
0.90000 26
0.95000 26
1.00000 26
1.05000 26
1.10000 26
1.15000 26
1.20000 26
1.25000 26
1.30000 26
1.35000 26
1.40000 26
1.45000 26
1.50000 26
1.55000 26
1.60000 26
1.65000 26
1.70000 26
1.75000 26
1.80000 26
1.85000 26
1.90000 26
1.95000 27
2.00000 27
2.05000 27
2.10000 27
2.15000 28
2.20000 28
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 33
4.50000 33
4.55000 33
4.60000 33
4.65000 33
4.70000 33
4.75000 33
4.80000 33
4.85000 33
4.90000 33
4.95000 33
5.00000 33
5.05000 33
5.10000 33
5.15000 33
5.20000 33
5.25000 33
5.30000 33
5.35000 33
5.40000 33
5.45000 33
5.50000 33
5.55000 33
5.60000 33
5.65000 33
5.70000 33
5.75000 33
5.80000 33
5.85000 33
5.90000 33
5.95000 33
6.00000 33
6.05000 36
6.10000 36
6.15000 36
6.20000 36
6.25000 36
6.30000 36
6.35000 36
6.40000 36
6.45000 36
6.50000 36
6.55000 36
6.60000 36
6.65000 36
6.70000 36
6.75000 36
6.80000 36
6.85000 36
6.90000 36
6.95000 36
7.00000 36
7.05000 36
7.10000 36
7.15000 36
7.20000 36
7.25000 36
7.30000 36
7.35000 36
7.40000 36
7.45000 36
7.50000 36
7.55000 36
7.60000 36
7.65000 36
7.70000 36
7.75000 36
7.80000 36
7.85000 36
7.90000 36
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 36
9.00000 36
9.05000 36
9.10000 36
9.15000 36
9.20000 36
9.25000 36
9.30000 36
9.35000 36
9.40000 36
9.45000 36
9.50000 36
9.55000 36
9.60000 36
9.65000 36
9.70000 36
9.75000 36
9.80000 36
9.85000 36
9.90000 36
9.95000 36
10.00000 36
10.05000 36
10.10000 36
10.15000 36
10.20000 36
10.25000 36
10.30000 36
10.35000 36
10.40000 36
10.45000 36
10.50000 36
10.55000 36
10.60000 36
10.65000 36
10.70000 36
10.75000 36
10.80000 36
10.85000 36
10.90000 36
10.95000 36
11.00000 36
11.05000 36
11.10000 36
11.15000 36
11.20000 36
11.25000 36
11.30000 36
11.35000 36
11.40000 36
11.45000 36
11.50000 36
11.55000 36
11.60000 36
11.65000 36
11.70000 36
11.75000 36
11.80000 36
11.85000 36
11.90000 36
11.95000 36
12.00000 36
12.05000 36
12.10000 36
12.15000 36
12.20000 36
12.25000 36
12.30000 36
12.35000 36
12.40000 36
12.45000 36


==> DATA/0.0025/secondbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 0
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 1
2.35000 1
2.40000 2
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 2
3.45000 1
3.50000 1
3.55000 1
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 3
6.40000 3
6.45000 3
6.50000 3
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 25
2.05000 25
2.10000 25
2.15000 25
2.20000 25
2.25000 25
2.30000 26
2.35000 26
2.40000 26
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 27
3.30000 27
3.35000 27
3.40000 28
3.45000 29
3.50000 29
3.55000 29
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 32
6.40000 32
6.45000 32
6.50000 32
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/secondbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 26
2.10000 26
2.15000 26
2.20000 26
2.25000 27
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0025/secondbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 1
2.15000 2
2.20000 2
2.25000 2
2.30000 1
2.35000 1
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 1
2.95000 1
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 2
4.50000 2
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 3
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 26
1.65000 26
1.70000 26
1.75000 26
1.80000 26
1.85000 26
1.90000 26
1.95000 26
2.00000 26
2.05000 27
2.10000 27
2.15000 28
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 29
2.95000 29
3.00000 30
3.05000 30
3.10000 30
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 32
4.50000 32
4.55000 33
4.60000 33
4.65000 33
4.70000 33
4.75000 33
4.80000 33
4.85000 33
4.90000 33
4.95000 33
5.00000 33
5.05000 33
5.10000 33
5.15000 33
5.20000 33
5.25000 33
5.30000 33
5.35000 33
5.40000 33
5.45000 33
5.50000 33
5.55000 33
5.60000 33
5.65000 33
5.70000 33
5.75000 33
5.80000 33
5.85000 33
5.90000 33
5.95000 33
6.00000 33
6.05000 35
6.10000 36
6.15000 36
6.20000 36
6.25000 36
6.30000 36
6.35000 36
6.40000 36
6.45000 36
6.50000 36
6.55000 36
6.60000 36
6.65000 36
6.70000 36
6.75000 36
6.80000 36
6.85000 36
6.90000 36
6.95000 36
7.00000 36
7.05000 36
7.10000 36
7.15000 36
7.20000 36
7.25000 36
7.30000 36
7.35000 36
7.40000 36
7.45000 36
7.50000 36
7.55000 36
7.60000 36
7.65000 36
7.70000 36
7.75000 36
7.80000 36
7.85000 36
7.90000 36
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 36
9.00000 36
9.05000 36
9.10000 36
9.15000 36
9.20000 36
9.25000 36
9.30000 36
9.35000 36
9.40000 36
9.45000 36
9.50000 36
9.55000 36
9.60000 36
9.65000 36
9.70000 36
9.75000 36
9.80000 36
9.85000 36
9.90000 36
9.95000 36
10.00000 36
10.05000 36
10.10000 36
10.15000 36
10.20000 36
10.25000 36
10.30000 36
10.35000 36
10.40000 36
10.45000 36
10.50000 36
10.55000 36
10.60000 36
10.65000 36
10.70000 36
10.75000 36
10.80000 36
10.85000 36
10.90000 36
10.95000 36
11.00000 36
11.05000 36
11.10000 36
11.15000 36
11.20000 36
11.25000 36
11.30000 36
11.35000 36
11.40000 36
11.45000 36
11.50000 36
11.55000 36
11.60000 36
11.65000 36
11.70000 36
11.75000 36
11.80000 36
11.85000 36
11.90000 36
11.95000 36
12.00000 36
12.05000 36
12.10000 36
12.15000 36
12.20000 36
12.25000 36
12.30000 36
12.35000 36
12.40000 36
12.45000 36


==> DATA/0.0025/secondbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 1
2.25000 1
2.30000 2
2.35000 2
2.40000 2
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 3
6.45000 3
6.50000 3
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/secondbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 24
2.15000 24
2.20000 25
2.25000 25
2.30000 25
2.35000 25
2.40000 26
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 27
3.30000 27
3.35000 27
3.40000 28
3.45000 28
3.50000 28
3.55000 28
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 32
6.45000 32
6.50000 32
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/secondbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0025/thirdbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 31
0.65000 31
0.70000 31
0.75000 31
0.80000 31
0.85000 31
0.90000 31
0.95000 31
1.00000 31
1.05000 31
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/thirdbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 3
8.35000 3
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 31
0.50000 31
0.55000 31
0.60000 31
0.65000 31
0.70000 31
0.75000 31
0.80000 31
0.85000 31
0.90000 31
0.95000 31
1.00000 31
1.05000 31
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/thirdbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 3
8.35000 3
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 0
8.05000 0
8.10000 0
8.15000 0
8.20000 0
8.25000 0
8.30000 0
8.35000 0
8.40000 0
8.45000 0
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 5
8.75000 5
8.80000 5
8.85000 5
8.90000 5
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 37
2.70000 37
2.75000 37
2.80000 37
2.85000 38
2.90000 38
2.95000 38
3.00000 38
3.05000 38
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 38
3.35000 38
3.40000 38
3.45000 38
3.50000 38
3.55000 38
3.60000 38
3.65000 38
3.70000 38
3.75000 38
3.80000 38
3.85000 38
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/thirdbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 5
9.00000 5
9.05000 5
9.10000 5
9.15000 5
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 34
2.30000 34
2.35000 34
2.40000 34
2.45000 34
2.50000 35
2.55000 35
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 35
3.30000 35
3.35000 36
3.40000 36
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 38
5.95000 38
6.00000 38
6.05000 38
6.10000 38
6.15000 38
6.20000 38
6.25000 38
6.30000 38
6.35000 38
6.40000 38
6.45000 38
6.50000 38
6.55000 38
6.60000 38
6.65000 38
6.70000 38
6.75000 38
6.80000 38
6.85000 38
6.90000 38
6.95000 38
7.00000 38
7.05000 38
7.10000 38
7.15000 38
7.20000 38
7.25000 38
7.30000 38
7.35000 38
7.40000 38
7.45000 38
7.50000 38
7.55000 38
7.60000 38
7.65000 38
7.70000 38
7.75000 38
7.80000 38
7.85000 38
7.90000 38
7.95000 38
8.00000 38
8.05000 38
8.10000 38
8.15000 38
8.20000 38
8.25000 38
8.30000 38
8.35000 38
8.40000 38
8.45000 38
8.50000 38
8.55000 38
8.60000 38
8.65000 38
8.70000 38
8.75000 38
8.80000 38
8.85000 38
8.90000 38
8.95000 38
9.00000 38
9.05000 38
9.10000 38
9.15000 38
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0025/thirdbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0025/thirdbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 2
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 2
3.95000 2
4.00000 3
4.05000 3
4.10000 3
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 5
8.75000 5
8.80000 5
8.85000 5
8.90000 5
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 37
2.70000 37
2.75000 37
2.80000 37
2.85000 37
2.90000 38
2.95000 38
3.00000 38
3.05000 38
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 38
3.35000 38
3.40000 38
3.45000 38
3.50000 38
3.55000 38
3.60000 38
3.65000 38
3.70000 38
3.75000 38
3.80000 38
3.85000 38
3.90000 39
3.95000 39
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 40
8.55000 40
8.60000 40
8.65000 40
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0025/thirdbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 5
9.00000 5
9.05000 5
9.10000 5
9.15000 5
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 33
0.30000 33
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 34
2.30000 34
2.35000 34
2.40000 34
2.45000 34
2.50000 35
2.55000 35
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 35
3.30000 35
3.35000 36
3.40000 36
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 38
5.95000 38
6.00000 38
6.05000 38
6.10000 38
6.15000 38
6.20000 38
6.25000 38
6.30000 38
6.35000 38
6.40000 38
6.45000 38
6.50000 38
6.55000 38
6.60000 38
6.65000 38
6.70000 38
6.75000 38
6.80000 38
6.85000 38
6.90000 38
6.95000 38
7.00000 38
7.05000 38
7.10000 38
7.15000 38
7.20000 38
7.25000 38
7.30000 38
7.35000 38
7.40000 38
7.45000 38
7.50000 38
7.55000 38
7.60000 38
7.65000 38
7.70000 38
7.75000 38
7.80000 38
7.85000 38
7.90000 38
7.95000 38
8.00000 38
8.05000 38
8.10000 38
8.15000 38
8.20000 38
8.25000 38
8.30000 38
8.35000 38
8.40000 38
8.45000 38
8.50000 38
8.55000 38
8.60000 38
8.65000 38
8.70000 38
8.75000 38
8.80000 38
8.85000 38
8.90000 38
8.95000 38
9.00000 38
9.05000 38
9.10000 38
9.15000 38
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0025/thirdbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0025/thirdbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 2
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 4
2.85000 4
2.90000 3
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 5
7.05000 5
7.10000 5
7.15000 5
7.20000 5
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 48
11.55000 48
11.60000 48
11.65000 48
11.70000 48
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 38
2.30000 38
2.35000 38
2.40000 39
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 40
2.70000 40
2.75000 40
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 42
3.20000 42
3.25000 42
3.30000 42
3.35000 42
3.40000 42
3.45000 42
3.50000 42
3.55000 42
3.60000 42
3.65000 42
3.70000 42
3.75000 42
3.80000 42
3.85000 42
3.90000 42
3.95000 42
4.00000 42
4.05000 42
4.10000 42
4.15000 42
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 44
5.10000 44
5.15000 44
5.20000 44
5.25000 44
5.30000 44
5.35000 44
5.40000 44
5.45000 44
5.50000 44
5.55000 44
5.60000 44
5.65000 44
5.70000 44
5.75000 44
5.80000 44
5.85000 44
5.90000 44
5.95000 44
6.00000 44
6.05000 44
6.10000 44
6.15000 44
6.20000 44
6.25000 44
6.30000 44
6.35000 44
6.40000 44
6.45000 44
6.50000 44
6.55000 44
6.60000 44
6.65000 44
6.70000 44
6.75000 44
6.80000 44
6.85000 44
6.90000 44
6.95000 44
7.00000 48
7.05000 48
7.10000 48
7.15000 48
7.20000 48
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 48
11.55000 48
11.60000 48
11.65000 48
11.70000 48
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 4
3.00000 4
3.05000 3
3.10000 3
3.15000 3
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 5
7.30000 5
7.35000 5
7.40000 5
7.45000 5
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 47
11.30000 47
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 37
2.95000 37
3.00000 37
3.05000 38
3.10000 38
3.15000 38
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 42
4.75000 42
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 46
7.55000 46
7.60000 46
7.65000 46
7.70000 46
7.75000 46
7.80000 46
7.85000 46
7.90000 46
7.95000 46
8.00000 46
8.05000 46
8.10000 46
8.15000 46
8.20000 46
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 46
9.30000 46
9.35000 46
9.40000 46
9.45000 46
9.50000 46
9.55000 46
9.60000 46
9.65000 46
9.70000 46
9.75000 46
9.80000 46
9.85000 46
9.90000 46
9.95000 46
10.00000 46
10.05000 46
10.10000 46
10.15000 46
10.20000 46
10.25000 46
10.30000 46
10.35000 46
10.40000 46
10.45000 46
10.50000 46
10.55000 46
10.60000 46
10.65000 46
10.70000 46
10.75000 46
10.80000 46
10.85000 46
10.90000 46
10.95000 46
11.00000 46
11.05000 46
11.10000 46
11.15000 46
11.20000 46
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 39
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 47
7.30000 47
7.35000 47
7.40000 47
7.45000 47
7.50000 47
7.55000 47
7.60000 47
7.65000 47
7.70000 47
7.75000 47
7.80000 47
7.85000 47
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 47
9.00000 47
9.05000 47
9.10000 47
9.15000 47
9.20000 47
9.25000 47
9.30000 47
9.35000 47
9.40000 47
9.45000 47
9.50000 47
9.55000 47
9.60000 47
9.65000 47
9.70000 47
9.75000 47
9.80000 47
9.85000 47
9.90000 47
9.95000 47
10.00000 47
10.05000 47
10.10000 47
10.15000 47
10.20000 47
10.25000 47
10.30000 47
10.35000 47
10.40000 47
10.45000 47
10.50000 47
10.55000 47
10.60000 47
10.65000 47
10.70000 47
10.75000 47
10.80000 47
10.85000 47
10.90000 47
10.95000 47
11.00000 47
11.05000 47
11.10000 47
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 2
0.25000 1
0.30000 1
0.35000 2
0.40000 2
0.45000 2
0.50000 1
0.55000 1
0.60000 2
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 4
2.85000 4
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 5
7.05000 5
7.10000 5
7.15000 6
7.20000 6
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 36
0.25000 36
0.30000 36
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 38
2.30000 38
2.35000 38
2.40000 39
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 40
2.70000 40
2.75000 40
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 42
3.20000 42
3.25000 42
3.30000 42
3.35000 42
3.40000 42
3.45000 42
3.50000 42
3.55000 42
3.60000 42
3.65000 42
3.70000 42
3.75000 42
3.80000 42
3.85000 42
3.90000 42
3.95000 42
4.00000 42
4.05000 42
4.10000 42
4.15000 42
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 44
5.10000 44
5.15000 44
5.20000 44
5.25000 44
5.30000 44
5.35000 44
5.40000 44
5.45000 44
5.50000 44
5.55000 44
5.60000 44
5.65000 44
5.70000 44
5.75000 44
5.80000 44
5.85000 44
5.90000 44
5.95000 44
6.00000 44
6.05000 44
6.10000 44
6.15000 44
6.20000 44
6.25000 44
6.30000 44
6.35000 44
6.40000 44
6.45000 44
6.50000 44
6.55000 44
6.60000 44
6.65000 44
6.70000 44
6.75000 44
6.80000 44
6.85000 44
6.90000 44
6.95000 44
7.00000 48
7.05000 48
7.10000 48
7.15000 49
7.20000 49
7.25000 49
7.30000 49
7.35000 49
7.40000 49
7.45000 49
7.50000 49
7.55000 49
7.60000 49
7.65000 49
7.70000 49
7.75000 49
7.80000 49
7.85000 49
7.90000 49
7.95000 49
8.00000 49
8.05000 49
8.10000 49
8.15000 49
8.20000 49
8.25000 49
8.30000 49
8.35000 49
8.40000 49
8.45000 49
8.50000 49
8.55000 49
8.60000 49
8.65000 49
8.70000 49
8.75000 49
8.80000 49
8.85000 49
8.90000 49
8.95000 49
9.00000 49
9.05000 49
9.10000 49
9.15000 49
9.20000 49
9.25000 49
9.30000 49
9.35000 49
9.40000 49
9.45000 49
9.50000 49
9.55000 49
9.60000 49
9.65000 49
9.70000 49
9.75000 49
9.80000 49
9.85000 49
9.90000 49
9.95000 49
10.00000 49
10.05000 49
10.10000 49
10.15000 49
10.20000 49
10.25000 49
10.30000 49
10.35000 49
10.40000 49
10.45000 49
10.50000 49
10.55000 49
10.60000 49
10.65000 49
10.70000 49
10.75000 49
10.80000 49
10.85000 49
10.90000 49
10.95000 49
11.00000 49
11.05000 49
11.10000 49
11.15000 49
11.20000 49
11.25000 49
11.30000 49
11.35000 49
11.40000 49
11.45000 49
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 2
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 3
2.95000 4
3.00000 4
3.05000 2
3.10000 2
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 6
7.30000 6
7.35000 6
7.40000 6
7.45000 6
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 33
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 37
2.95000 37
3.00000 37
3.05000 39
3.10000 39
3.15000 39
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 42
4.75000 42
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 46
7.55000 46
7.60000 46
7.65000 46
7.70000 46
7.75000 46
7.80000 46
7.85000 46
7.90000 46
7.95000 46
8.00000 46
8.05000 46
8.10000 46
8.15000 46
8.20000 46
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 46
9.30000 46
9.35000 46
9.40000 46
9.45000 46
9.50000 46
9.55000 46
9.60000 46
9.65000 46
9.70000 46
9.75000 46
9.80000 46
9.85000 46
9.90000 46
9.95000 46
10.00000 46
10.05000 46
10.10000 46
10.15000 46
10.20000 46
10.25000 46
10.30000 46
10.35000 46
10.40000 46
10.45000 46
10.50000 46
10.55000 46
10.60000 46
10.65000 46
10.70000 46
10.75000 46
10.80000 46
10.85000 46
10.90000 46
10.95000 46
11.00000 46
11.05000 46
11.10000 46
11.15000 46
11.20000 46
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 40
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 2
3.65000 2
3.70000 1
3.75000 1
3.80000 1
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 2
8.05000 3
8.10000 3
8.15000 3
8.20000 3
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 4
8.90000 4
8.95000 4
9.00000 4
9.05000 4
9.10000 0
9.15000 0
9.20000 0
9.25000 0
9.30000 0
9.35000 0
9.40000 0
9.45000 0
9.50000 0
9.55000 0
9.60000 0
9.65000 0
9.70000 0
9.75000 0
9.80000 0
9.85000 0
9.90000 0
9.95000 0
10.00000 0
10.05000 0
10.10000 0
10.15000 0
10.20000 0
10.25000 0
10.30000 0
10.35000 0
10.40000 0
10.45000 0
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 25
10.90000 25
10.95000 25
11.00000 25
11.05000 25
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 15
3.00000 15
3.05000 15
3.10000 15
3.15000 15
3.20000 15
3.25000 15
3.30000 15
3.35000 15
3.40000 15
3.45000 15
3.50000 15
3.55000 15
3.60000 16
3.65000 16
3.70000 16
3.75000 16
3.80000 16
3.85000 17
3.90000 17
3.95000 17
4.00000 17
4.05000 17
4.10000 17
4.15000 17
4.20000 17
4.25000 18
4.30000 18
4.35000 18
4.40000 18
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 18
5.60000 18
5.65000 19
5.70000 19
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 21
8.05000 22
8.10000 22
8.15000 22
8.20000 22
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 22
8.80000 22
8.85000 25
8.90000 25
8.95000 25
9.00000 25
9.05000 25
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 25
10.90000 25
10.95000 25
11.00000 25
11.05000 25
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 0
4.00000 0
4.05000 0
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 0
4.40000 0
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 4
9.15000 4
9.20000 4
9.25000 4
9.30000 4
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 13
3.15000 13
3.20000 13
3.25000 13
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 14
3.85000 14
3.90000 14
3.95000 15
4.00000 15
4.05000 15
4.10000 15
4.15000 15
4.20000 15
4.25000 15
4.30000 15
4.35000 16
4.40000 16
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 16
4.70000 16
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 17
5.95000 17
6.00000 17
6.05000 17
6.10000 17
6.15000 18
6.20000 18
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 18
8.45000 18
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 21
9.15000 21
9.20000 21
9.25000 21
9.30000 21
9.35000 24
9.40000 24
9.45000 24
9.50000 24
9.55000 24
9.60000 24
9.65000 24
9.70000 24
9.75000 24
9.80000 24
9.85000 24
9.90000 24
9.95000 24
10.00000 24
10.05000 24
10.10000 24
10.15000 24
10.20000 24
10.25000 24
10.30000 24
10.35000 24
10.40000 24
10.45000 24
10.50000 24
10.55000 24
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 15
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 0
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 2
3.65000 2
3.70000 1
3.75000 1
3.80000 0
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 0
7.95000 0
8.00000 3
8.05000 3
8.10000 3
8.15000 3
8.20000 3
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 4
8.90000 4
8.95000 4
9.00000 5
9.05000 5
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 15
3.05000 15
3.10000 15
3.15000 15
3.20000 15
3.25000 15
3.30000 15
3.35000 15
3.40000 15
3.45000 15
3.50000 15
3.55000 15
3.60000 16
3.65000 16
3.70000 16
3.75000 16
3.80000 16
3.85000 17
3.90000 17
3.95000 17
4.00000 17
4.05000 17
4.10000 17
4.15000 17
4.20000 17
4.25000 18
4.30000 18
4.35000 18
4.40000 18
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 18
5.60000 18
5.65000 19
5.70000 19
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 22
8.05000 22
8.10000 22
8.15000 22
8.20000 22
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 22
8.80000 22
8.85000 25
8.90000 25
8.95000 25
9.00000 26
9.05000 26
9.10000 26
9.15000 26
9.20000 26
9.25000 26
9.30000 26
9.35000 26
9.40000 26
9.45000 26
9.50000 26
9.55000 26
9.60000 26
9.65000 26
9.70000 26
9.75000 26
9.80000 26
9.85000 26
9.90000 26
9.95000 26
10.00000 26
10.05000 26
10.10000 26
10.15000 26
10.20000 26
10.25000 26
10.30000 26
10.35000 26
10.40000 26
10.45000 26
10.50000 26
10.55000 26
10.60000 26
10.65000 26
10.70000 26
10.75000 26
10.80000 26
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 2
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 0
4.40000 0
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 0
8.55000 0
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 4
9.15000 4
9.20000 4
9.25000 4
9.30000 4
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 13
3.15000 13
3.20000 13
3.25000 13
3.30000 13
3.35000 13
3.40000 13
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 14
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 15
4.15000 15
4.20000 15
4.25000 15
4.30000 15
4.35000 16
4.40000 16
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 16
4.70000 16
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 17
5.95000 17
6.00000 17
6.05000 17
6.10000 17
6.15000 18
6.20000 18
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 18
8.45000 18
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 21
9.15000 21
9.20000 21
9.25000 21
9.30000 21
9.35000 24
9.40000 24
9.45000 24
9.50000 24
9.55000 24
9.60000 24
9.65000 24
9.70000 24
9.75000 24
9.80000 24
9.85000 24
9.90000 24
9.95000 24
10.00000 24
10.05000 24
10.10000 24
10.15000 24
10.20000 24
10.25000 24
10.30000 24
10.35000 24
10.40000 24
10.45000 24
10.50000 24
10.55000 24
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 16
3.85000 16
3.90000 16
3.95000 16
4.00000 16
4.05000 16
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0025/thirdbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 3
6.10000 3
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 26
2.00000 26
2.05000 26
2.10000 27
2.15000 27
2.20000 27
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 29
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 32
4.50000 32
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 34
6.10000 34
6.15000 35
6.20000 35
6.25000 35
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0025/thirdbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 0
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 3
6.45000 3
6.50000 3
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 24
2.05000 24
2.10000 24
2.15000 24
2.20000 24
2.25000 24
2.30000 25
2.35000 25
2.40000 25
2.45000 26
2.50000 26
2.55000 26
2.60000 26
2.65000 26
2.70000 26
2.75000 26
2.80000 26
2.85000 26
2.90000 26
2.95000 26
3.00000 26
3.05000 26
3.10000 26
3.15000 26
3.20000 26
3.25000 26
3.30000 26
3.35000 26
3.40000 28
3.45000 28
3.50000 28
3.55000 28
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 31
6.45000 31
6.50000 31
6.55000 33
6.60000 33
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0025/thirdbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 1
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 2
4.50000 2
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 3
6.10000 3
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 26
2.10000 26
2.15000 27
2.20000 27
2.25000 27
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 29
3.05000 29
3.10000 29
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 31
4.50000 31
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 34
6.10000 34
6.15000 35
6.20000 35
6.25000 35
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0025/thirdbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 0
0.65000 0
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 1
2.25000 1
2.30000 2
2.35000 1
2.40000 2
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 3
6.45000 3
6.50000 3
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0025/thirdbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 24
2.25000 24
2.30000 24
2.35000 25
2.40000 25
2.45000 26
2.50000 26
2.55000 26
2.60000 26
2.65000 26
2.70000 26
2.75000 26
2.80000 26
2.85000 26
2.90000 26
2.95000 26
3.00000 26
3.05000 26
3.10000 26
3.15000 26
3.20000 26
3.25000 26
3.30000 26
3.35000 26
3.40000 27
3.45000 27
3.50000 27
3.55000 27
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 31
6.45000 31
6.50000 31
6.55000 33
6.60000 33
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0025/thirdbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 25
2.15000 25
2.20000 25
2.25000 25
2.30000 26
2.35000 26
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/best/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 7
7.85000 7
7.90000 8
7.95000 8
8.00000 8
8.05000 8
8.10000 8
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 71
0.05000 71
0.10000 71
0.15000 71
0.20000 71
0.25000 71
0.30000 71
0.35000 71
0.40000 71
0.45000 71
0.50000 71
0.55000 71
0.60000 71
0.65000 71
0.70000 71
0.75000 71
0.80000 71
0.85000 71
0.90000 71
0.95000 71
1.00000 71
1.05000 71
1.10000 71
1.15000 71
1.20000 71
1.25000 71
1.30000 71
1.35000 71
1.40000 71
1.45000 71
1.50000 71
1.55000 72
1.60000 72
1.65000 72
1.70000 72
1.75000 72
1.80000 72
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 78
7.85000 78
7.90000 79
7.95000 79
8.00000 79
8.05000 79
8.10000 79
8.15000 79
8.20000 79
8.25000 79
8.30000 79
8.35000 79
8.40000 79
8.45000 79
8.50000 79
8.55000 79
8.60000 79
8.65000 79
8.70000 79
8.75000 79
8.80000 79
8.85000 79
8.90000 79
8.95000 79
9.00000 79
9.05000 79
9.10000 79
9.15000 79
9.20000 79
9.25000 79
9.30000 79
9.35000 79
9.40000 79
9.45000 79
9.50000 79
9.55000 79
9.60000 79
9.65000 79
9.70000 79
9.75000 79
9.80000 79
9.85000 79
9.90000 79
9.95000 79
10.00000 79
10.05000 79
10.10000 79
10.15000 79
10.20000 79
10.25000 79
10.30000 79
10.35000 79
10.40000 79
10.45000 79
10.50000 79
10.55000 79
10.60000 79
10.65000 79
10.70000 79
10.75000 79
10.80000 79
10.85000 79
10.90000 79
10.95000 79
11.00000 79
11.05000 79
11.10000 79
11.15000 79
11.20000 79
11.25000 79
11.30000 79
11.35000 79
11.40000 79
11.45000 79
11.50000 79
11.55000 79
11.60000 79
11.65000 79
11.70000 79
11.75000 79
11.80000 79
11.85000 79
11.90000 79
11.95000 79
12.00000 79
12.05000 79
12.10000 79
12.15000 79
12.20000 79
12.25000 79
12.30000 79
12.35000 79
12.40000 79
12.45000 79


==> DATA/0.0035/best/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 8
8.20000 8
8.25000 8
8.30000 8
8.35000 8
8.40000 8
8.45000 7
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 68
0.05000 68
0.10000 68
0.15000 68
0.20000 68
0.25000 68
0.30000 68
0.35000 68
0.40000 68
0.45000 68
0.50000 68
0.55000 68
0.60000 68
0.65000 68
0.70000 68
0.75000 69
0.80000 69
0.85000 69
0.90000 69
0.95000 69
1.00000 69
1.05000 69
1.10000 69
1.15000 69
1.20000 69
1.25000 69
1.30000 69
1.35000 69
1.40000 69
1.45000 69
1.50000 69
1.55000 69
1.60000 69
1.65000 69
1.70000 69
1.75000 69
1.80000 69
1.85000 69
1.90000 69
1.95000 69
2.00000 69
2.05000 69
2.10000 69
2.15000 69
2.20000 69
2.25000 70
2.30000 70
2.35000 70
2.40000 70
2.45000 70
2.50000 70
2.55000 70
2.60000 70
2.65000 70
2.70000 70
2.75000 70
2.80000 70
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 70
4.85000 70
4.90000 70
4.95000 70
5.00000 70
5.05000 70
5.10000 70
5.15000 70
5.20000 70
5.25000 70
5.30000 70
5.35000 70
5.40000 70
5.45000 70
5.50000 70
5.55000 70
5.60000 70
5.65000 70
5.70000 70
5.75000 70
5.80000 70
5.85000 70
5.90000 70
5.95000 70
6.00000 70
6.05000 70
6.10000 70
6.15000 70
6.20000 70
6.25000 70
6.30000 70
6.35000 70
6.40000 70
6.45000 70
6.50000 70
6.55000 70
6.60000 70
6.65000 70
6.70000 70
6.75000 70
6.80000 70
6.85000 70
6.90000 70
6.95000 70
7.00000 70
7.05000 70
7.10000 70
7.15000 70
7.20000 70
7.25000 70
7.30000 70
7.35000 70
7.40000 70
7.45000 70
7.50000 70
7.55000 70
7.60000 70
7.65000 70
7.70000 70
7.75000 70
7.80000 70
7.85000 70
7.90000 70
7.95000 70
8.00000 70
8.05000 70
8.10000 70
8.15000 70
8.20000 70
8.25000 70
8.30000 70
8.35000 70
8.40000 70
8.45000 71
8.50000 76
8.55000 76
8.60000 76
8.65000 76
8.70000 76
8.75000 76
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0035/best/AUT2019/DHondt-NormalSeats.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 70
0.65000 70
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0035/best/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 2
0.65000 2
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 7
7.85000 7
7.90000 7
7.95000 7
8.00000 7
8.05000 7
8.10000 7
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 70
0.05000 70
0.10000 70
0.15000 70
0.20000 70
0.25000 70
0.30000 70
0.35000 70
0.40000 70
0.45000 70
0.50000 70
0.55000 70
0.60000 71
0.65000 71
0.70000 71
0.75000 71
0.80000 71
0.85000 71
0.90000 71
0.95000 71
1.00000 71
1.05000 71
1.10000 71
1.15000 71
1.20000 71
1.25000 71
1.30000 71
1.35000 71
1.40000 71
1.45000 71
1.50000 71
1.55000 71
1.60000 72
1.65000 72
1.70000 72
1.75000 72
1.80000 72
1.85000 72
1.90000 72
1.95000 72
2.00000 72
2.05000 72
2.10000 72
2.15000 72
2.20000 72
2.25000 72
2.30000 72
2.35000 72
2.40000 72
2.45000 72
2.50000 72
2.55000 72
2.60000 72
2.65000 72
2.70000 72
2.75000 72
2.80000 72
2.85000 72
2.90000 72
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 78
7.85000 78
7.90000 78
7.95000 78
8.00000 78
8.05000 78
8.10000 78
8.15000 78
8.20000 78
8.25000 78
8.30000 78
8.35000 78
8.40000 78
8.45000 78
8.50000 78
8.55000 78
8.60000 78
8.65000 78
8.70000 78
8.75000 78
8.80000 78
8.85000 78
8.90000 78
8.95000 78
9.00000 78
9.05000 78
9.10000 78
9.15000 78
9.20000 78
9.25000 78
9.30000 78
9.35000 78
9.40000 78
9.45000 78
9.50000 78
9.55000 78
9.60000 78
9.65000 78
9.70000 78
9.75000 78
9.80000 78
9.85000 78
9.90000 78
9.95000 78
10.00000 78
10.05000 78
10.10000 78
10.15000 78
10.20000 78
10.25000 78
10.30000 78
10.35000 78
10.40000 78
10.45000 78
10.50000 78
10.55000 78
10.60000 78
10.65000 78
10.70000 78
10.75000 78
10.80000 78
10.85000 78
10.90000 78
10.95000 78
11.00000 78
11.05000 78
11.10000 78
11.15000 78
11.20000 78
11.25000 78
11.30000 78
11.35000 78
11.40000 78
11.45000 78
11.50000 78
11.55000 78
11.60000 78
11.65000 78
11.70000 78
11.75000 78
11.80000 78
11.85000 78
11.90000 78
11.95000 78
12.00000 78
12.05000 78
12.10000 78
12.15000 78
12.20000 78
12.25000 78
12.30000 78
12.35000 78
12.40000 78
12.45000 78


==> DATA/0.0035/best/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 1
0.65000 1
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 3
1.95000 3
2.00000 3
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 7
8.20000 7
8.25000 7
8.30000 7
8.35000 7
8.40000 7
8.45000 7
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 67
0.05000 67
0.10000 67
0.15000 67
0.20000 67
0.25000 67
0.30000 67
0.35000 67
0.40000 67
0.45000 67
0.50000 67
0.55000 67
0.60000 68
0.65000 68
0.70000 68
0.75000 68
0.80000 68
0.85000 68
0.90000 68
0.95000 68
1.00000 68
1.05000 68
1.10000 68
1.15000 68
1.20000 68
1.25000 68
1.30000 68
1.35000 68
1.40000 68
1.45000 68
1.50000 68
1.55000 68
1.60000 68
1.65000 68
1.70000 68
1.75000 68
1.80000 68
1.85000 68
1.90000 68
1.95000 68
2.00000 68
2.05000 69
2.10000 69
2.15000 69
2.20000 69
2.25000 70
2.30000 70
2.35000 70
2.40000 70
2.45000 70
2.50000 70
2.55000 70
2.60000 70
2.65000 70
2.70000 70
2.75000 70
2.80000 70
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 70
4.85000 70
4.90000 70
4.95000 70
5.00000 70
5.05000 70
5.10000 70
5.15000 70
5.20000 70
5.25000 70
5.30000 70
5.35000 70
5.40000 70
5.45000 70
5.50000 70
5.55000 70
5.60000 70
5.65000 70
5.70000 70
5.75000 70
5.80000 70
5.85000 70
5.90000 70
5.95000 70
6.00000 70
6.05000 70
6.10000 70
6.15000 70
6.20000 70
6.25000 70
6.30000 70
6.35000 70
6.40000 70
6.45000 70
6.50000 70
6.55000 70
6.60000 70
6.65000 70
6.70000 70
6.75000 70
6.80000 70
6.85000 70
6.90000 70
6.95000 70
7.00000 70
7.05000 70
7.10000 70
7.15000 70
7.20000 70
7.25000 70
7.30000 70
7.35000 70
7.40000 70
7.45000 70
7.50000 70
7.55000 70
7.60000 70
7.65000 70
7.70000 70
7.75000 70
7.80000 70
7.85000 70
7.90000 70
7.95000 70
8.00000 70
8.05000 70
8.10000 70
8.15000 70
8.20000 70
8.25000 70
8.30000 70
8.35000 70
8.40000 70
8.45000 70
8.50000 76
8.55000 76
8.60000 76
8.65000 76
8.70000 76
8.75000 76
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0035/best/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 69
0.05000 69
0.10000 69
0.15000 69
0.20000 69
0.25000 69
0.30000 69
0.35000 69
0.40000 69
0.45000 69
0.50000 69
0.55000 69
0.60000 69
0.65000 69
0.70000 70
0.75000 70
0.80000 70
0.85000 70
0.90000 70
0.95000 70
1.00000 70
1.05000 70
1.10000 70
1.15000 70
1.20000 70
1.25000 70
1.30000 70
1.35000 70
1.40000 70
1.45000 70
1.50000 70
1.55000 70
1.60000 70
1.65000 70
1.70000 70
1.75000 70
1.80000 70
1.85000 70
1.90000 71
1.95000 71
2.00000 71
2.05000 71
2.10000 71
2.15000 71
2.20000 71
2.25000 71
2.30000 71
2.35000 71
2.40000 71
2.45000 71
2.50000 71
2.55000 71
2.60000 71
2.65000 71
2.70000 71
2.75000 71
2.80000 71
2.85000 71
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 71
3.85000 71
3.90000 71
3.95000 71
4.00000 71
4.05000 71
4.10000 71
4.15000 71
4.20000 71
4.25000 71
4.30000 71
4.35000 71
4.40000 71
4.45000 71
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 77
8.20000 77
8.25000 77
8.30000 77
8.35000 77
8.40000 77
8.45000 77
8.50000 77
8.55000 77
8.60000 77
8.65000 77
8.70000 77
8.75000 77
8.80000 77
8.85000 77
8.90000 77
8.95000 77
9.00000 77
9.05000 77
9.10000 77
9.15000 77
9.20000 77
9.25000 77
9.30000 77
9.35000 77
9.40000 77
9.45000 77
9.50000 77
9.55000 77
9.60000 77
9.65000 77
9.70000 77
9.75000 77
9.80000 77
9.85000 77
9.90000 77
9.95000 77
10.00000 77
10.05000 77
10.10000 77
10.15000 77
10.20000 77
10.25000 77
10.30000 77
10.35000 77
10.40000 77
10.45000 77
10.50000 77
10.55000 77
10.60000 77
10.65000 77
10.70000 77
10.75000 77
10.80000 77
10.85000 77
10.90000 77
10.95000 77
11.00000 77
11.05000 77
11.10000 77
11.15000 77
11.20000 77
11.25000 77
11.30000 77
11.35000 77
11.40000 77
11.45000 77
11.50000 77
11.55000 77
11.60000 77
11.65000 77
11.70000 77
11.75000 77
11.80000 77
11.85000 77
11.90000 77
11.95000 77
12.00000 77
12.05000 77
12.10000 77
12.15000 77
12.20000 77
12.25000 77
12.30000 77
12.35000 77
12.40000 77
12.45000 77


==> DATA/0.0035/best/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 3
2.15000 3
2.20000 3
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 2
2.75000 3
2.80000 3
2.85000 3
2.90000 4
2.95000 4
3.00000 4
3.05000 4
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 4
3.85000 4
3.90000 4
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 9
8.65000 9
8.70000 9
8.75000 9
8.80000 9
8.85000 9
8.90000 9
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 67
0.05000 67
0.10000 67
0.15000 67
0.20000 67
0.25000 67
0.30000 67
0.35000 67
0.40000 67
0.45000 67
0.50000 67
0.55000 67
0.60000 67
0.65000 67
0.70000 67
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 68
1.95000 68
2.00000 68
2.05000 68
2.10000 69
2.15000 69
2.20000 69
2.25000 69
2.30000 69
2.35000 69
2.40000 69
2.45000 69
2.50000 69
2.55000 69
2.60000 69
2.65000 69
2.70000 69
2.75000 70
2.80000 70
2.85000 70
2.90000 71
2.95000 71
3.00000 71
3.05000 71
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 74
3.85000 74
3.90000 74
3.95000 74
4.00000 74
4.05000 74
4.10000 74
4.15000 74
4.20000 74
4.25000 74
4.30000 74
4.35000 74
4.40000 74
4.45000 74
4.50000 74
4.55000 74
4.60000 74
4.65000 74
4.70000 74
4.75000 74
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 74
7.40000 74
7.45000 74
7.50000 74
7.55000 74
7.60000 74
7.65000 74
7.70000 74
7.75000 74
7.80000 74
7.85000 74
7.90000 74
7.95000 74
8.00000 74
8.05000 74
8.10000 74
8.15000 74
8.20000 74
8.25000 74
8.30000 74
8.35000 74
8.40000 74
8.45000 74
8.50000 74
8.55000 74
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 82
11.90000 82
11.95000 82
12.00000 82
12.05000 82
12.10000 82
12.15000 82
12.20000 82
12.25000 82
12.30000 82
12.35000 82
12.40000 82
12.45000 82


==> DATA/0.0035/best/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 2
2.50000 2
2.55000 2
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 4
3.15000 4
3.20000 4
3.25000 4
3.30000 4
3.35000 4
3.40000 3
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 5
4.20000 5
4.25000 5
4.30000 5
4.35000 5
4.40000 4
4.45000 4
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 9
9.25000 8
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 64
0.35000 64
0.40000 64
0.45000 64
0.50000 64
0.55000 64
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 64
0.90000 64
0.95000 64
1.00000 64
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 65
2.50000 65
2.55000 65
2.60000 66
2.65000 66
2.70000 66
2.75000 66
2.80000 66
2.85000 66
2.90000 66
2.95000 66
3.00000 66
3.05000 66
3.10000 66
3.15000 66
3.20000 66
3.25000 66
3.30000 66
3.35000 66
3.40000 67
3.45000 68
3.50000 68
3.55000 68
3.60000 68
3.65000 68
3.70000 68
3.75000 68
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 69
4.45000 69
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 71
8.20000 71
8.25000 71
8.30000 71
8.35000 71
8.40000 71
8.45000 71
8.50000 71
8.55000 71
8.60000 71
8.65000 71
8.70000 71
8.75000 71
8.80000 71
8.85000 71
8.90000 71
8.95000 71
9.00000 71
9.05000 71
9.10000 71
9.15000 71
9.20000 71
9.25000 72
9.30000 79
9.35000 79
9.40000 79
9.45000 79
9.50000 79
9.55000 79
9.60000 79
9.65000 79
9.70000 79
9.75000 79
9.80000 79
9.85000 79
9.90000 79
9.95000 79
10.00000 79
10.05000 79
10.10000 79
10.15000 79
10.20000 79
10.25000 79
10.30000 79
10.35000 79
10.40000 79
10.45000 79
10.50000 79
10.55000 79
10.60000 79
10.65000 79
10.70000 79
10.75000 79
10.80000 79
10.85000 79
10.90000 79
10.95000 79
11.00000 79
11.05000 79
11.10000 79
11.15000 79
11.20000 79
11.25000 79
11.30000 79
11.35000 79
11.40000 79
11.45000 79
11.50000 79
11.55000 79
11.60000 79
11.65000 79
11.70000 79
11.75000 79
11.80000 79
11.85000 79
11.90000 79
11.95000 79
12.00000 79
12.05000 79
12.10000 79
12.15000 79
12.20000 79
12.25000 79
12.30000 79
12.35000 79
12.40000 79
12.45000 79


==> DATA/0.0035/best/BUL2023/DHondt-NormalSeats.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 65
0.35000 65
0.40000 65
0.45000 66
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 66
0.75000 66
0.80000 66
0.85000 66
0.90000 66
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 70
3.15000 70
3.20000 70
3.25000 70
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 73
4.20000 73
4.25000 73
4.30000 73
4.35000 73
4.40000 73
4.45000 73
4.50000 73
4.55000 73
4.60000 73
4.65000 73
4.70000 73
4.75000 73
4.80000 73
4.85000 73
4.90000 73
4.95000 73
5.00000 73
5.05000 73
5.10000 73
5.15000 73
5.20000 73
5.25000 73
5.30000 73
5.35000 73
5.40000 73
5.45000 73
5.50000 73
5.55000 73
5.60000 73
5.65000 73
5.70000 73
5.75000 73
5.80000 73
5.85000 73
5.90000 73
5.95000 73
6.00000 73
6.05000 73
6.10000 73
6.15000 73
6.20000 73
6.25000 73
6.30000 73
6.35000 73
6.40000 73
6.45000 73
6.50000 73
6.55000 73
6.60000 73
6.65000 73
6.70000 73
6.75000 73
6.80000 73
6.85000 73
6.90000 73
6.95000 73
7.00000 73
7.05000 73
7.10000 73
7.15000 73
7.20000 73
7.25000 73
7.30000 73
7.35000 73
7.40000 73
7.45000 73
7.50000 73
7.55000 73
7.60000 73
7.65000 73
7.70000 73
7.75000 73
7.80000 73
7.85000 73
7.90000 73
7.95000 73
8.00000 73
8.05000 73
8.10000 73
8.15000 73
8.20000 73
8.25000 73
8.30000 73
8.35000 73
8.40000 73
8.45000 73
8.50000 73
8.55000 73
8.60000 73
8.65000 73
8.70000 73
8.75000 73
8.80000 73
8.85000 73
8.90000 73
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0035/best/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 1
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 3
2.00000 3
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 3
2.80000 3
2.85000 3
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 4
3.85000 4
3.90000 4
3.95000 5
4.00000 5
4.05000 5
4.10000 5
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 9
8.65000 9
8.70000 10
8.75000 10
8.80000 10
8.85000 10
8.90000 10
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 66
0.05000 66
0.10000 66
0.15000 66
0.20000 66
0.25000 66
0.30000 66
0.35000 67
0.40000 67
0.45000 67
0.50000 67
0.55000 67
0.60000 67
0.65000 67
0.70000 67
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 68
2.00000 68
2.05000 68
2.10000 68
2.15000 68
2.20000 68
2.25000 68
2.30000 68
2.35000 68
2.40000 68
2.45000 68
2.50000 68
2.55000 68
2.60000 68
2.65000 68
2.70000 68
2.75000 70
2.80000 70
2.85000 70
2.90000 70
2.95000 70
3.00000 70
3.05000 70
3.10000 71
3.15000 71
3.20000 71
3.25000 71
3.30000 71
3.35000 71
3.40000 71
3.45000 71
3.50000 71
3.55000 71
3.60000 71
3.65000 71
3.70000 71
3.75000 71
3.80000 73
3.85000 73
3.90000 73
3.95000 74
4.00000 74
4.05000 74
4.10000 74
4.15000 74
4.20000 74
4.25000 74
4.30000 74
4.35000 74
4.40000 74
4.45000 74
4.50000 74
4.55000 74
4.60000 74
4.65000 74
4.70000 74
4.75000 74
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 74
7.40000 74
7.45000 74
7.50000 74
7.55000 74
7.60000 74
7.65000 74
7.70000 74
7.75000 74
7.80000 74
7.85000 74
7.90000 74
7.95000 74
8.00000 74
8.05000 74
8.10000 74
8.15000 74
8.20000 74
8.25000 74
8.30000 74
8.35000 74
8.40000 74
8.45000 74
8.50000 74
8.55000 74
8.60000 81
8.65000 81
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 82
11.90000 82
11.95000 82
12.00000 82
12.05000 82
12.10000 82
12.15000 82
12.20000 82
12.25000 82
12.30000 82
12.35000 82
12.40000 82
12.45000 82


==> DATA/0.0035/best/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 3
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 4
3.15000 4
3.20000 4
3.25000 4
3.30000 3
3.35000 3
3.40000 3
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 4
4.35000 4
4.40000 4
4.45000 4
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 9
9.25000 9
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 62
0.35000 63
0.40000 63
0.45000 63
0.50000 63
0.55000 63
0.60000 63
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 64
0.90000 64
0.95000 64
1.00000 64
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 64
2.50000 64
2.55000 64
2.60000 65
2.65000 65
2.70000 65
2.75000 65
2.80000 65
2.85000 65
2.90000 65
2.95000 65
3.00000 65
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 66
3.35000 66
3.40000 66
3.45000 68
3.50000 68
3.55000 68
3.60000 68
3.65000 68
3.70000 68
3.75000 68
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 71
4.55000 71
4.60000 71
4.65000 71
4.70000 71
4.75000 71
4.80000 71
4.85000 71
4.90000 71
4.95000 71
5.00000 71
5.05000 71
5.10000 71
5.15000 71
5.20000 71
5.25000 71
5.30000 71
5.35000 71
5.40000 71
5.45000 71
5.50000 71
5.55000 71
5.60000 71
5.65000 71
5.70000 71
5.75000 71
5.80000 71
5.85000 71
5.90000 71
5.95000 71
6.00000 71
6.05000 71
6.10000 71
6.15000 71
6.20000 71
6.25000 71
6.30000 71
6.35000 71
6.40000 71
6.45000 71
6.50000 71
6.55000 71
6.60000 71
6.65000 71
6.70000 71
6.75000 71
6.80000 71
6.85000 71
6.90000 71
6.95000 71
7.00000 71
7.05000 71
7.10000 71
7.15000 71
7.20000 71
7.25000 71
7.30000 71
7.35000 71
7.40000 71
7.45000 71
7.50000 71
7.55000 71
7.60000 71
7.65000 71
7.70000 71
7.75000 71
7.80000 71
7.85000 71
7.90000 71
7.95000 71
8.00000 71
8.05000 71
8.10000 71
8.15000 71
8.20000 71
8.25000 71
8.30000 71
8.35000 71
8.40000 71
8.45000 71
8.50000 71
8.55000 71
8.60000 71
8.65000 71
8.70000 71
8.75000 71
8.80000 71
8.85000 71
8.90000 71
8.95000 71
9.00000 71
9.05000 71
9.10000 71
9.15000 71
9.20000 71
9.25000 71
9.30000 79
9.35000 79
9.40000 79
9.45000 79
9.50000 79
9.55000 79
9.60000 79
9.65000 79
9.70000 79
9.75000 79
9.80000 79
9.85000 79
9.90000 79
9.95000 79
10.00000 79
10.05000 79
10.10000 79
10.15000 79
10.20000 79
10.25000 79
10.30000 79
10.35000 79
10.40000 79
10.45000 79
10.50000 79
10.55000 79
10.60000 79
10.65000 79
10.70000 79
10.75000 79
10.80000 79
10.85000 79
10.90000 79
10.95000 79
11.00000 79
11.05000 79
11.10000 79
11.15000 79
11.20000 79
11.25000 79
11.30000 79
11.35000 79
11.40000 79
11.45000 79
11.50000 79
11.55000 79
11.60000 79
11.65000 79
11.70000 79
11.75000 79
11.80000 79
11.85000 79
11.90000 79
11.95000 79
12.00000 79
12.05000 79
12.10000 79
12.15000 79
12.20000 79
12.25000 79
12.30000 79
12.35000 79
12.40000 79
12.45000 79


==> DATA/0.0035/best/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 64
0.05000 64
0.10000 64
0.15000 64
0.20000 64
0.25000 64
0.30000 65
0.35000 65
0.40000 65
0.45000 65
0.50000 65
0.55000 65
0.60000 65
0.65000 65
0.70000 65
0.75000 65
0.80000 65
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 67
2.30000 67
2.35000 67
2.40000 67
2.45000 67
2.50000 67
2.55000 67
2.60000 67
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 67
2.95000 67
3.00000 67
3.05000 67
3.10000 69
3.15000 69
3.20000 69
3.25000 69
3.30000 69
3.35000 69
3.40000 69
3.45000 69
3.50000 69
3.55000 69
3.60000 69
3.65000 69
3.70000 69
3.75000 69
3.80000 69
3.85000 69
3.90000 69
3.95000 69
4.00000 69
4.05000 69
4.10000 69
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 72
4.50000 72
4.55000 72
4.60000 72
4.65000 72
4.70000 72
4.75000 72
4.80000 72
4.85000 72
4.90000 72
4.95000 72
5.00000 72
5.05000 72
5.10000 72
5.15000 72
5.20000 72
5.25000 72
5.30000 72
5.35000 72
5.40000 72
5.45000 72
5.50000 72
5.55000 72
5.60000 72
5.65000 72
5.70000 72
5.75000 72
5.80000 72
5.85000 72
5.90000 72
5.95000 72
6.00000 72
6.05000 72
6.10000 72
6.15000 72
6.20000 72
6.25000 72
6.30000 72
6.35000 72
6.40000 72
6.45000 72
6.50000 72
6.55000 72
6.60000 72
6.65000 72
6.70000 72
6.75000 72
6.80000 72
6.85000 72
6.90000 72
6.95000 72
7.00000 72
7.05000 72
7.10000 72
7.15000 72
7.20000 72
7.25000 72
7.30000 72
7.35000 72
7.40000 72
7.45000 72
7.50000 72
7.55000 72
7.60000 72
7.65000 72
7.70000 72
7.75000 72
7.80000 72
7.85000 72
7.90000 72
7.95000 72
8.00000 72
8.05000 72
8.10000 72
8.15000 72
8.20000 72
8.25000 72
8.30000 72
8.35000 72
8.40000 72
8.45000 72
8.50000 72
8.55000 72
8.60000 72
8.65000 72
8.70000 72
8.75000 72
8.80000 72
8.85000 72
8.90000 72
8.95000 80
9.00000 80
9.05000 80
9.10000 80
9.15000 80
9.20000 80
9.25000 80
9.30000 80
9.35000 80
9.40000 80
9.45000 80
9.50000 80
9.55000 80
9.60000 80
9.65000 80
9.70000 80
9.75000 80
9.80000 80
9.85000 80
9.90000 80
9.95000 80
10.00000 80
10.05000 80
10.10000 80
10.15000 80
10.20000 80
10.25000 80
10.30000 80
10.35000 80
10.40000 80
10.45000 80
10.50000 80
10.55000 80
10.60000 80
10.65000 80
10.70000 80
10.75000 80
10.80000 80
10.85000 80
10.90000 80
10.95000 80
11.00000 80
11.05000 80
11.10000 80
11.15000 80
11.20000 80
11.25000 80
11.30000 80
11.35000 80
11.40000 80
11.45000 80
11.50000 80
11.55000 80
11.60000 80
11.65000 80
11.70000 80
11.75000 80
11.80000 80
11.85000 80
11.90000 80
11.95000 80
12.00000 80
12.05000 80
12.10000 80
12.15000 80
12.20000 80
12.25000 80
12.30000 80
12.35000 80
12.40000 80
12.45000 80


==> DATA/0.0035/best/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 3
0.25000 3
0.30000 3
0.35000 2
0.40000 3
0.45000 3
0.50000 4
0.55000 3
0.60000 3
0.65000 2
0.70000 3
0.75000 3
0.80000 3
0.85000 3
0.90000 3
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 5
2.35000 5
2.40000 5
2.45000 5
2.50000 5
2.55000 5
2.60000 9
2.65000 5
2.70000 5
2.75000 9
2.80000 10
2.85000 10
2.90000 6
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 9
4.15000 9
4.20000 9
4.25000 10
4.30000 10
4.35000 10
4.40000 10
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 16
6.95000 16
7.00000 17
7.05000 17
7.10000 17
7.15000 17
7.20000 17
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 32
11.20000 32
11.25000 32
11.30000 32
11.35000 33
11.40000 33
11.45000 33
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 131
0.05000 131
0.10000 131
0.15000 131
0.20000 131
0.25000 131
0.30000 131
0.35000 131
0.40000 132
0.45000 132
0.50000 133
0.55000 133
0.60000 134
0.65000 134
0.70000 135
0.75000 135
0.80000 135
0.85000 136
0.90000 136
0.95000 136
1.00000 136
1.05000 136
1.10000 136
1.15000 136
1.20000 136
1.25000 136
1.30000 136
1.35000 136
1.40000 136
1.45000 136
1.50000 136
1.55000 136
1.60000 136
1.65000 136
1.70000 136
1.75000 136
1.80000 136
1.85000 136
1.90000 136
1.95000 136
2.00000 136
2.05000 136
2.10000 136
2.15000 136
2.20000 136
2.25000 136
2.30000 139
2.35000 139
2.40000 139
2.45000 139
2.50000 139
2.55000 139
2.60000 143
2.65000 143
2.70000 143
2.75000 147
2.80000 148
2.85000 148
2.90000 148
2.95000 148
3.00000 148
3.05000 148
3.10000 148
3.15000 148
3.20000 148
3.25000 148
3.30000 148
3.35000 148
3.40000 148
3.45000 148
3.50000 148
3.55000 148
3.60000 148
3.65000 148
3.70000 148
3.75000 148
3.80000 148
3.85000 148
3.90000 148
3.95000 148
4.00000 148
4.05000 148
4.10000 155
4.15000 155
4.20000 155
4.25000 156
4.30000 156
4.35000 156
4.40000 156
4.45000 156
4.50000 156
4.55000 156
4.60000 156
4.65000 156
4.70000 156
4.75000 156
4.80000 156
4.85000 156
4.90000 156
4.95000 156
5.00000 156
5.05000 156
5.10000 156
5.15000 156
5.20000 156
5.25000 156
5.30000 156
5.35000 156
5.40000 156
5.45000 156
5.50000 156
5.55000 156
5.60000 156
5.65000 156
5.70000 156
5.75000 156
5.80000 156
5.85000 156
5.90000 156
5.95000 156
6.00000 156
6.05000 156
6.10000 156
6.15000 156
6.20000 156
6.25000 156
6.30000 156
6.35000 156
6.40000 156
6.45000 156
6.50000 156
6.55000 156
6.60000 156
6.65000 156
6.70000 156
6.75000 156
6.80000 156
6.85000 156
6.90000 170
6.95000 170
7.00000 171
7.05000 171
7.10000 171
7.15000 171
7.20000 171
7.25000 171
7.30000 171
7.35000 171
7.40000 171
7.45000 171
7.50000 171
7.55000 171
7.60000 171
7.65000 171
7.70000 171
7.75000 171
7.80000 171
7.85000 171
7.90000 171
7.95000 171
8.00000 171
8.05000 171
8.10000 171
8.15000 171
8.20000 171
8.25000 171
8.30000 171
8.35000 171
8.40000 171
8.45000 171
8.50000 171
8.55000 171
8.60000 171
8.65000 171
8.70000 171
8.75000 171
8.80000 171
8.85000 171
8.90000 171
8.95000 171
9.00000 171
9.05000 171
9.10000 171
9.15000 171
9.20000 171
9.25000 171
9.30000 171
9.35000 171
9.40000 171
9.45000 171
9.50000 171
9.55000 171
9.60000 171
9.65000 171
9.70000 171
9.75000 171
9.80000 171
9.85000 171
9.90000 171
9.95000 171
10.00000 171
10.05000 171
10.10000 171
10.15000 171
10.20000 171
10.25000 171
10.30000 171
10.35000 171
10.40000 171
10.45000 171
10.50000 171
10.55000 171
10.60000 171
10.65000 171
10.70000 171
10.75000 171
10.80000 171
10.85000 171
10.90000 171
10.95000 171
11.00000 171
11.05000 171
11.10000 171
11.15000 202
11.20000 202
11.25000 202
11.30000 202
11.35000 203
11.40000 203
11.45000 203
11.50000 203
11.55000 203
11.60000 203
11.65000 203
11.70000 203
11.75000 203
11.80000 203
11.85000 203
11.90000 203
11.95000 203
12.00000 203
12.05000 203
12.10000 203
12.15000 203
12.20000 203
12.25000 203
12.30000 203
12.35000 203
12.40000 203
12.45000 203


==> DATA/0.0035/best/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 3
0.25000 3
0.30000 3
0.35000 4
0.40000 3
0.45000 3
0.50000 3
0.55000 4
0.60000 5
0.65000 6
0.70000 4
0.75000 4
0.80000 3
0.85000 4
0.90000 3
0.95000 4
1.00000 4
1.05000 3
1.10000 3
1.15000 3
1.20000 3
1.25000 3
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 6
2.70000 6
2.75000 6
2.80000 6
2.85000 6
2.90000 9
2.95000 11
3.00000 10
3.05000 10
3.10000 6
3.15000 6
3.20000 6
3.25000 6
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 10
4.50000 10
4.55000 10
4.60000 10
4.65000 10
4.70000 10
4.75000 10
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 17
7.30000 17
7.35000 17
7.40000 17
7.45000 17
7.50000 17
7.55000 17
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 125
0.05000 125
0.10000 125
0.15000 125
0.20000 125
0.25000 125
0.30000 125
0.35000 125
0.40000 126
0.45000 126
0.50000 126
0.55000 126
0.60000 126
0.65000 126
0.70000 128
0.75000 128
0.80000 129
0.85000 129
0.90000 130
0.95000 130
1.00000 130
1.05000 131
1.10000 131
1.15000 131
1.20000 131
1.25000 131
1.30000 132
1.35000 132
1.40000 132
1.45000 132
1.50000 132
1.55000 132
1.60000 132
1.65000 132
1.70000 132
1.75000 132
1.80000 132
1.85000 132
1.90000 132
1.95000 132
2.00000 132
2.05000 132
2.10000 132
2.15000 132
2.20000 132
2.25000 132
2.30000 132
2.35000 132
2.40000 132
2.45000 132
2.50000 132
2.55000 132
2.60000 132
2.65000 132
2.70000 132
2.75000 132
2.80000 132
2.85000 132
2.90000 133
2.95000 135
3.00000 136
3.05000 136
3.10000 140
3.15000 140
3.20000 140
3.25000 140
3.30000 144
3.35000 144
3.40000 144
3.45000 144
3.50000 144
3.55000 144
3.60000 144
3.65000 144
3.70000 144
3.75000 144
3.80000 144
3.85000 144
3.90000 144
3.95000 144
4.00000 144
4.05000 144
4.10000 144
4.15000 144
4.20000 144
4.25000 144
4.30000 144
4.35000 144
4.40000 144
4.45000 144
4.50000 144
4.55000 144
4.60000 144
4.65000 144
4.70000 144
4.75000 144
4.80000 153
4.85000 153
4.90000 153
4.95000 153
5.00000 153
5.05000 153
5.10000 153
5.15000 153
5.20000 153
5.25000 153
5.30000 153
5.35000 153
5.40000 153
5.45000 153
5.50000 153
5.55000 153
5.60000 153
5.65000 153
5.70000 153
5.75000 153
5.80000 153
5.85000 153
5.90000 153
5.95000 153
6.00000 153
6.05000 153
6.10000 153
6.15000 153
6.20000 153
6.25000 153
6.30000 153
6.35000 153
6.40000 153
6.45000 153
6.50000 153
6.55000 153
6.60000 153
6.65000 153
6.70000 153
6.75000 153
6.80000 153
6.85000 153
6.90000 153
6.95000 153
7.00000 153
7.05000 153
7.10000 153
7.15000 153
7.20000 153
7.25000 153
7.30000 153
7.35000 153
7.40000 153
7.45000 153
7.50000 153
7.55000 153
7.60000 168
7.65000 168
7.70000 168
7.75000 168
7.80000 168
7.85000 168
7.90000 168
7.95000 168
8.00000 168
8.05000 168
8.10000 168
8.15000 168
8.20000 168
8.25000 168
8.30000 168
8.35000 168
8.40000 168
8.45000 168
8.50000 168
8.55000 168
8.60000 168
8.65000 168
8.70000 168
8.75000 168
8.80000 168
8.85000 168
8.90000 168
8.95000 168
9.00000 168
9.05000 168
9.10000 168
9.15000 168
9.20000 168
9.25000 168
9.30000 168
9.35000 168
9.40000 168
9.45000 168
9.50000 168
9.55000 168
9.60000 168
9.65000 168
9.70000 168
9.75000 168
9.80000 168
9.85000 168
9.90000 168
9.95000 168
10.00000 168
10.05000 168
10.10000 168
10.15000 168
10.20000 168
10.25000 168
10.30000 168
10.35000 168
10.40000 168
10.45000 168
10.50000 168
10.55000 168
10.60000 168
10.65000 168
10.70000 168
10.75000 168
10.80000 168
10.85000 168
10.90000 168
10.95000 168
11.00000 168
11.05000 168
11.10000 168
11.15000 168
11.20000 168
11.25000 168
11.30000 168
11.35000 168
11.40000 168
11.45000 168
11.50000 168
11.55000 168
11.60000 168
11.65000 168
11.70000 168
11.75000 168
11.80000 168
11.85000 200
11.90000 200
11.95000 200
12.00000 200
12.05000 200
12.10000 200
12.15000 200
12.20000 200
12.25000 200
12.30000 200
12.35000 200
12.40000 200
12.45000 200


==> DATA/0.0035/best/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 128
0.05000 128
0.10000 128
0.15000 128
0.20000 128
0.25000 128
0.30000 128
0.35000 129
0.40000 129
0.45000 129
0.50000 129
0.55000 130
0.60000 131
0.65000 132
0.70000 132
0.75000 132
0.80000 132
0.85000 133
0.90000 133
0.95000 134
1.00000 134
1.05000 134
1.10000 134
1.15000 134
1.20000 134
1.25000 134
1.30000 134
1.35000 134
1.40000 134
1.45000 134
1.50000 134
1.55000 134
1.60000 134
1.65000 134
1.70000 134
1.75000 134
1.80000 134
1.85000 134
1.90000 134
1.95000 134
2.00000 134
2.05000 134
2.10000 134
2.15000 134
2.20000 134
2.25000 134
2.30000 134
2.35000 134
2.40000 134
2.45000 134
2.50000 134
2.55000 134
2.60000 134
2.65000 138
2.70000 138
2.75000 138
2.80000 138
2.85000 138
2.90000 142
2.95000 146
3.00000 146
3.05000 146
3.10000 146
3.15000 146
3.20000 146
3.25000 146
3.30000 146
3.35000 146
3.40000 146
3.45000 146
3.50000 146
3.55000 146
3.60000 146
3.65000 146
3.70000 146
3.75000 146
3.80000 146
3.85000 146
3.90000 146
3.95000 146
4.00000 146
4.05000 146
4.10000 146
4.15000 146
4.20000 146
4.25000 146
4.30000 146
4.35000 146
4.40000 146
4.45000 154
4.50000 154
4.55000 154
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 170
7.30000 170
7.35000 170
7.40000 170
7.45000 170
7.50000 170
7.55000 170
7.60000 170
7.65000 170
7.70000 170
7.75000 170
7.80000 170
7.85000 170
7.90000 170
7.95000 170
8.00000 170
8.05000 170
8.10000 170
8.15000 170
8.20000 170
8.25000 170
8.30000 170
8.35000 170
8.40000 170
8.45000 170
8.50000 170
8.55000 170
8.60000 170
8.65000 170
8.70000 170
8.75000 170
8.80000 170
8.85000 170
8.90000 170
8.95000 170
9.00000 170
9.05000 170
9.10000 170
9.15000 170
9.20000 170
9.25000 170
9.30000 170
9.35000 170
9.40000 170
9.45000 170
9.50000 170
9.55000 170
9.60000 170
9.65000 170
9.70000 170
9.75000 170
9.80000 170
9.85000 170
9.90000 170
9.95000 170
10.00000 170
10.05000 170
10.10000 170
10.15000 170
10.20000 170
10.25000 170
10.30000 170
10.35000 170
10.40000 170
10.45000 170
10.50000 170
10.55000 170
10.60000 170
10.65000 170
10.70000 170
10.75000 170
10.80000 170
10.85000 170
10.90000 170
10.95000 170
11.00000 170
11.05000 170
11.10000 170
11.15000 170
11.20000 170
11.25000 170
11.30000 170
11.35000 170
11.40000 170
11.45000 170
11.50000 201
11.55000 201
11.60000 201
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0035/best/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 4
0.05000 4
0.10000 4
0.15000 4
0.20000 4
0.25000 4
0.30000 3
0.35000 3
0.40000 3
0.45000 4
0.50000 5
0.55000 5
0.60000 4
0.65000 3
0.70000 4
0.75000 5
0.80000 5
0.85000 3
0.90000 3
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 4
2.35000 4
2.40000 5
2.45000 5
2.50000 5
2.55000 5
2.60000 9
2.65000 6
2.70000 6
2.75000 10
2.80000 11
2.85000 11
2.90000 6
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 10
4.15000 10
4.20000 10
4.25000 10
4.30000 10
4.35000 10
4.40000 11
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 16
6.95000 16
7.00000 16
7.05000 17
7.10000 17
7.15000 17
7.20000 17
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 34
11.45000 34
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 125
0.05000 125
0.10000 125
0.15000 125
0.20000 127
0.25000 128
0.30000 128
0.35000 128
0.40000 129
0.45000 130
0.50000 131
0.55000 132
0.60000 133
0.65000 133
0.70000 134
0.75000 135
0.80000 135
0.85000 135
0.90000 135
0.95000 135
1.00000 135
1.05000 135
1.10000 135
1.15000 135
1.20000 135
1.25000 135
1.30000 135
1.35000 135
1.40000 135
1.45000 135
1.50000 135
1.55000 135
1.60000 135
1.65000 135
1.70000 135
1.75000 135
1.80000 135
1.85000 135
1.90000 135
1.95000 135
2.00000 135
2.05000 135
2.10000 135
2.15000 135
2.20000 135
2.25000 135
2.30000 137
2.35000 137
2.40000 138
2.45000 138
2.50000 138
2.55000 138
2.60000 142
2.65000 142
2.70000 142
2.75000 146
2.80000 147
2.85000 147
2.90000 147
2.95000 147
3.00000 147
3.05000 147
3.10000 147
3.15000 147
3.20000 147
3.25000 147
3.30000 147
3.35000 147
3.40000 147
3.45000 147
3.50000 147
3.55000 147
3.60000 147
3.65000 147
3.70000 147
3.75000 147
3.80000 147
3.85000 147
3.90000 147
3.95000 147
4.00000 147
4.05000 147
4.10000 155
4.15000 155
4.20000 155
4.25000 155
4.30000 155
4.35000 155
4.40000 156
4.45000 156
4.50000 156
4.55000 156
4.60000 156
4.65000 156
4.70000 156
4.75000 156
4.80000 156
4.85000 156
4.90000 156
4.95000 156
5.00000 156
5.05000 156
5.10000 156
5.15000 156
5.20000 156
5.25000 156
5.30000 156
5.35000 156
5.40000 156
5.45000 156
5.50000 156
5.55000 156
5.60000 156
5.65000 156
5.70000 156
5.75000 156
5.80000 156
5.85000 156
5.90000 156
5.95000 156
6.00000 156
6.05000 156
6.10000 156
6.15000 156
6.20000 156
6.25000 156
6.30000 156
6.35000 156
6.40000 156
6.45000 156
6.50000 156
6.55000 156
6.60000 156
6.65000 156
6.70000 156
6.75000 156
6.80000 156
6.85000 156
6.90000 170
6.95000 170
7.00000 170
7.05000 171
7.10000 171
7.15000 171
7.20000 171
7.25000 171
7.30000 171
7.35000 171
7.40000 171
7.45000 171
7.50000 171
7.55000 171
7.60000 171
7.65000 171
7.70000 171
7.75000 171
7.80000 171
7.85000 171
7.90000 171
7.95000 171
8.00000 171
8.05000 171
8.10000 171
8.15000 171
8.20000 171
8.25000 171
8.30000 171
8.35000 171
8.40000 171
8.45000 171
8.50000 171
8.55000 171
8.60000 171
8.65000 171
8.70000 171
8.75000 171
8.80000 171
8.85000 171
8.90000 171
8.95000 171
9.00000 171
9.05000 171
9.10000 171
9.15000 171
9.20000 171
9.25000 171
9.30000 171
9.35000 171
9.40000 171
9.45000 171
9.50000 171
9.55000 171
9.60000 171
9.65000 171
9.70000 171
9.75000 171
9.80000 171
9.85000 171
9.90000 171
9.95000 171
10.00000 171
10.05000 171
10.10000 171
10.15000 171
10.20000 171
10.25000 171
10.30000 171
10.35000 171
10.40000 171
10.45000 171
10.50000 171
10.55000 171
10.60000 171
10.65000 171
10.70000 171
10.75000 171
10.80000 171
10.85000 171
10.90000 171
10.95000 171
11.00000 171
11.05000 171
11.10000 171
11.15000 202
11.20000 202
11.25000 202
11.30000 202
11.35000 202
11.40000 203
11.45000 203
11.50000 203
11.55000 203
11.60000 203
11.65000 203
11.70000 203
11.75000 203
11.80000 203
11.85000 203
11.90000 203
11.95000 203
12.00000 203
12.05000 203
12.10000 203
12.15000 203
12.20000 203
12.25000 203
12.30000 203
12.35000 203
12.40000 203
12.45000 203


==> DATA/0.0035/best/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 3
0.05000 3
0.10000 3
0.15000 3
0.20000 4
0.25000 4
0.30000 4
0.35000 3
0.40000 4
0.45000 4
0.50000 4
0.55000 4
0.60000 5
0.65000 5
0.70000 4
0.75000 3
0.80000 3
0.85000 4
0.90000 4
0.95000 5
1.00000 4
1.05000 4
1.10000 4
1.15000 3
1.20000 3
1.25000 3
1.30000 3
1.35000 3
1.40000 3
1.45000 3
1.50000 3
1.55000 3
1.60000 3
1.65000 3
1.70000 3
1.75000 3
1.80000 3
1.85000 3
1.90000 3
1.95000 3
2.00000 3
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 3
2.65000 6
2.70000 6
2.75000 6
2.80000 5
2.85000 5
2.90000 10
2.95000 10
3.00000 10
3.05000 10
3.10000 6
3.15000 6
3.20000 6
3.25000 5
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 10
4.50000 10
4.55000 10
4.60000 10
4.65000 10
4.70000 10
4.75000 10
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 17
7.30000 17
7.35000 17
7.40000 17
7.45000 17
7.50000 17
7.55000 17
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 33
11.80000 33
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 118
0.05000 118
0.10000 118
0.15000 118
0.20000 119
0.25000 120
0.30000 121
0.35000 122
0.40000 122
0.45000 122
0.50000 122
0.55000 123
0.60000 124
0.65000 125
0.70000 126
0.75000 127
0.80000 127
0.85000 128
0.90000 128
0.95000 128
1.00000 129
1.05000 129
1.10000 129
1.15000 130
1.20000 130
1.25000 130
1.30000 130
1.35000 130
1.40000 130
1.45000 130
1.50000 130
1.55000 130
1.60000 130
1.65000 130
1.70000 130
1.75000 130
1.80000 130
1.85000 130
1.90000 130
1.95000 130
2.00000 130
2.05000 130
2.10000 130
2.15000 130
2.20000 130
2.25000 130
2.30000 130
2.35000 130
2.40000 130
2.45000 130
2.50000 130
2.55000 130
2.60000 130
2.65000 130
2.70000 130
2.75000 130
2.80000 131
2.85000 131
2.90000 131
2.95000 135
3.00000 135
3.05000 135
3.10000 139
3.15000 139
3.20000 139
3.25000 140
3.30000 144
3.35000 144
3.40000 144
3.45000 144
3.50000 144
3.55000 144
3.60000 144
3.65000 144
3.70000 144
3.75000 144
3.80000 144
3.85000 144
3.90000 144
3.95000 144
4.00000 144
4.05000 144
4.10000 144
4.15000 144
4.20000 144
4.25000 144
4.30000 144
4.35000 144
4.40000 144
4.45000 144
4.50000 144
4.55000 144
4.60000 144
4.65000 144
4.70000 144
4.75000 144
4.80000 152
4.85000 152
4.90000 152
4.95000 152
5.00000 152
5.05000 152
5.10000 152
5.15000 152
5.20000 152
5.25000 152
5.30000 152
5.35000 152
5.40000 152
5.45000 152
5.50000 152
5.55000 152
5.60000 152
5.65000 152
5.70000 152
5.75000 152
5.80000 152
5.85000 152
5.90000 152
5.95000 152
6.00000 152
6.05000 152
6.10000 152
6.15000 152
6.20000 152
6.25000 152
6.30000 152
6.35000 152
6.40000 152
6.45000 152
6.50000 152
6.55000 152
6.60000 152
6.65000 152
6.70000 152
6.75000 152
6.80000 152
6.85000 152
6.90000 152
6.95000 152
7.00000 152
7.05000 152
7.10000 152
7.15000 152
7.20000 152
7.25000 152
7.30000 152
7.35000 152
7.40000 152
7.45000 152
7.50000 152
7.55000 152
7.60000 167
7.65000 167
7.70000 167
7.75000 167
7.80000 167
7.85000 167
7.90000 167
7.95000 167
8.00000 167
8.05000 167
8.10000 167
8.15000 167
8.20000 167
8.25000 167
8.30000 167
8.35000 167
8.40000 167
8.45000 167
8.50000 167
8.55000 167
8.60000 167
8.65000 167
8.70000 167
8.75000 167
8.80000 167
8.85000 167
8.90000 167
8.95000 167
9.00000 167
9.05000 167
9.10000 167
9.15000 167
9.20000 167
9.25000 167
9.30000 167
9.35000 167
9.40000 167
9.45000 167
9.50000 167
9.55000 167
9.60000 167
9.65000 167
9.70000 167
9.75000 167
9.80000 167
9.85000 167
9.90000 167
9.95000 167
10.00000 167
10.05000 167
10.10000 167
10.15000 167
10.20000 167
10.25000 167
10.30000 167
10.35000 167
10.40000 167
10.45000 167
10.50000 167
10.55000 167
10.60000 167
10.65000 167
10.70000 167
10.75000 167
10.80000 167
10.85000 167
10.90000 167
10.95000 167
11.00000 167
11.05000 167
11.10000 167
11.15000 167
11.20000 167
11.25000 167
11.30000 167
11.35000 167
11.40000 167
11.45000 167
11.50000 167
11.55000 167
11.60000 167
11.65000 167
11.70000 167
11.75000 168
11.80000 168
11.85000 199
11.90000 199
11.95000 199
12.00000 199
12.05000 199
12.10000 199
12.15000 199
12.20000 199
12.25000 199
12.30000 199
12.35000 199
12.40000 199
12.45000 199


==> DATA/0.0035/best/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 121
0.05000 121
0.10000 121
0.15000 121
0.20000 123
0.25000 124
0.30000 125
0.35000 125
0.40000 126
0.45000 126
0.50000 126
0.55000 127
0.60000 129
0.65000 130
0.70000 130
0.75000 130
0.80000 130
0.85000 132
0.90000 132
0.95000 133
1.00000 133
1.05000 133
1.10000 133
1.15000 133
1.20000 133
1.25000 133
1.30000 133
1.35000 133
1.40000 133
1.45000 133
1.50000 133
1.55000 133
1.60000 133
1.65000 133
1.70000 133
1.75000 133
1.80000 133
1.85000 133
1.90000 133
1.95000 133
2.00000 133
2.05000 133
2.10000 133
2.15000 133
2.20000 133
2.25000 133
2.30000 133
2.35000 133
2.40000 133
2.45000 133
2.50000 133
2.55000 133
2.60000 133
2.65000 136
2.70000 136
2.75000 136
2.80000 136
2.85000 136
2.90000 141
2.95000 145
3.00000 145
3.05000 145
3.10000 145
3.15000 145
3.20000 145
3.25000 145
3.30000 145
3.35000 145
3.40000 145
3.45000 145
3.50000 145
3.55000 145
3.60000 145
3.65000 145
3.70000 145
3.75000 145
3.80000 145
3.85000 145
3.90000 145
3.95000 145
4.00000 145
4.05000 145
4.10000 145
4.15000 145
4.20000 145
4.25000 145
4.30000 145
4.35000 145
4.40000 145
4.45000 154
4.50000 154
4.55000 154
4.60000 154
4.65000 154
4.70000 154
4.75000 154
4.80000 154
4.85000 154
4.90000 154
4.95000 154
5.00000 154
5.05000 154
5.10000 154
5.15000 154
5.20000 154
5.25000 154
5.30000 154
5.35000 154
5.40000 154
5.45000 154
5.50000 154
5.55000 154
5.60000 154
5.65000 154
5.70000 154
5.75000 154
5.80000 154
5.85000 154
5.90000 154
5.95000 154
6.00000 154
6.05000 154
6.10000 154
6.15000 154
6.20000 154
6.25000 154
6.30000 154
6.35000 154
6.40000 154
6.45000 154
6.50000 154
6.55000 154
6.60000 154
6.65000 154
6.70000 154
6.75000 154
6.80000 154
6.85000 154
6.90000 154
6.95000 154
7.00000 154
7.05000 154
7.10000 154
7.15000 154
7.20000 154
7.25000 169
7.30000 169
7.35000 169
7.40000 169
7.45000 169
7.50000 169
7.55000 169
7.60000 169
7.65000 169
7.70000 169
7.75000 169
7.80000 169
7.85000 169
7.90000 169
7.95000 169
8.00000 169
8.05000 169
8.10000 169
8.15000 169
8.20000 169
8.25000 169
8.30000 169
8.35000 169
8.40000 169
8.45000 169
8.50000 169
8.55000 169
8.60000 169
8.65000 169
8.70000 169
8.75000 169
8.80000 169
8.85000 169
8.90000 169
8.95000 169
9.00000 169
9.05000 169
9.10000 169
9.15000 169
9.20000 169
9.25000 169
9.30000 169
9.35000 169
9.40000 169
9.45000 169
9.50000 169
9.55000 169
9.60000 169
9.65000 169
9.70000 169
9.75000 169
9.80000 169
9.85000 169
9.90000 169
9.95000 169
10.00000 169
10.05000 169
10.10000 169
10.15000 169
10.20000 169
10.25000 169
10.30000 169
10.35000 169
10.40000 169
10.45000 169
10.50000 169
10.55000 169
10.60000 169
10.65000 169
10.70000 169
10.75000 169
10.80000 169
10.85000 169
10.90000 169
10.95000 169
11.00000 169
11.05000 169
11.10000 169
11.15000 169
11.20000 169
11.25000 169
11.30000 169
11.35000 169
11.40000 169
11.45000 169
11.50000 201
11.55000 201
11.60000 201
11.65000 201
11.70000 201
11.75000 201
11.80000 201
11.85000 201
11.90000 201
11.95000 201
12.00000 201
12.05000 201
12.10000 201
12.15000 201
12.20000 201
12.25000 201
12.30000 201
12.35000 201
12.40000 201
12.45000 201


==> DATA/0.0035/best/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 4
3.60000 4
3.65000 4
3.70000 2
3.75000 3
3.80000 2
3.85000 3
3.90000 3
3.95000 3
4.00000 3
4.05000 3
4.10000 1
4.15000 2
4.20000 2
4.25000 2
4.30000 3
4.35000 3
4.40000 3
4.45000 3
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 3
5.60000 3
5.65000 4
5.70000 4
5.75000 4
5.80000 4
5.85000 4
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 6
7.95000 6
8.00000 6
8.05000 6
8.10000 6
8.15000 6
8.20000 6
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 8
8.80000 9
8.85000 9
8.90000 9
8.95000 9
9.00000 9
9.05000 9
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 15
10.55000 15
10.60000 15
10.65000 15
10.70000 15
10.75000 15
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 31
0.05000 31
0.10000 31
0.15000 31
0.20000 31
0.25000 31
0.30000 31
0.35000 31
0.40000 31
0.45000 31
0.50000 31
0.55000 31
0.60000 31
0.65000 31
0.70000 31
0.75000 31
0.80000 31
0.85000 31
0.90000 31
0.95000 31
1.00000 31
1.05000 31
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 32
2.80000 32
2.85000 32
2.90000 32
2.95000 32
3.00000 32
3.05000 32
3.10000 32
3.15000 32
3.20000 32
3.25000 32
3.30000 32
3.35000 33
3.40000 33
3.45000 33
3.50000 33
3.55000 35
3.60000 35
3.65000 35
3.70000 35
3.75000 36
3.80000 36
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 38
4.20000 38
4.25000 38
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 41
5.60000 41
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 42
7.55000 42
7.60000 42
7.65000 42
7.70000 42
7.75000 42
7.80000 42
7.85000 42
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 54
8.80000 55
8.85000 55
8.90000 55
8.95000 55
9.00000 55
9.05000 55
9.10000 55
9.15000 55
9.20000 55
9.25000 55
9.30000 55
9.35000 55
9.40000 55
9.45000 55
9.50000 55
9.55000 55
9.60000 55
9.65000 55
9.70000 55
9.75000 55
9.80000 55
9.85000 55
9.90000 55
9.95000 55
10.00000 55
10.05000 55
10.10000 55
10.15000 55
10.20000 55
10.25000 55
10.30000 55
10.35000 55
10.40000 55
10.45000 55
10.50000 69
10.55000 69
10.60000 69
10.65000 69
10.70000 69
10.75000 69
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0035/best/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 3
3.75000 3
3.80000 4
3.85000 3
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 3
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 1
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 3
4.75000 3
4.80000 3
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 4
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 6
8.30000 6
8.35000 6
8.40000 6
8.45000 6
8.50000 6
8.55000 6
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 9
9.15000 9
9.20000 9
9.25000 8
9.30000 8
9.35000 8
9.40000 8
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 15
10.90000 15
10.95000 15
11.00000 15
11.05000 15
11.10000 15
11.15000 15
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 29
3.15000 29
3.20000 29
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 31
3.90000 32
3.95000 32
4.00000 32
4.05000 32
4.10000 33
4.15000 33
4.20000 33
4.25000 33
4.30000 33
4.35000 33
4.40000 33
4.45000 35
4.50000 35
4.55000 35
4.60000 35
4.65000 35
4.70000 35
4.75000 35
4.80000 35
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 37
6.10000 37
6.15000 37
6.20000 37
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 40
8.55000 40
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 45
9.15000 45
9.20000 45
9.25000 46
9.30000 46
9.35000 46
9.40000 46
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 67
11.25000 67
11.30000 67
11.35000 67
11.40000 67
11.45000 67
11.50000 67
11.55000 67
11.60000 67
11.65000 67
11.70000 67
11.75000 67
11.80000 67
11.85000 67
11.90000 67
11.95000 67
12.00000 67
12.05000 67
12.10000 67
12.15000 67
12.20000 67
12.25000 67
12.30000 67
12.35000 67
12.40000 67
12.45000 67


==> DATA/0.0035/best/IKE2022/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 33
3.75000 33
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 36
4.45000 36
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 41
7.95000 41
8.00000 41
8.05000 41
8.10000 41
8.15000 41
8.20000 41
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0035/best/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 3
3.60000 3
3.65000 3
3.70000 2
3.75000 3
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 3
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 3
5.60000 3
5.65000 3
5.70000 3
5.75000 3
5.80000 3
5.85000 3
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 6
7.95000 6
8.00000 6
8.05000 7
8.10000 7
8.15000 7
8.20000 7
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 8
8.80000 8
8.85000 8
8.90000 9
8.95000 9
9.00000 9
9.05000 9
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 15
10.55000 15
10.60000 15
10.65000 15
10.70000 15
10.75000 15
10.80000 15
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 30
1.95000 30
2.00000 30
2.05000 30
2.10000 30
2.15000 30
2.20000 30
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 32
3.15000 32
3.20000 32
3.25000 32
3.30000 32
3.35000 33
3.40000 33
3.45000 33
3.50000 33
3.55000 34
3.60000 34
3.65000 34
3.70000 34
3.75000 35
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 38
4.20000 38
4.25000 38
4.30000 38
4.35000 38
4.40000 38
4.45000 38
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 41
7.85000 41
7.90000 46
7.95000 46
8.00000 46
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 54
8.80000 54
8.85000 54
8.90000 55
8.95000 55
9.00000 55
9.05000 55
9.10000 55
9.15000 55
9.20000 55
9.25000 55
9.30000 55
9.35000 55
9.40000 55
9.45000 55
9.50000 55
9.55000 55
9.60000 55
9.65000 55
9.70000 55
9.75000 55
9.80000 55
9.85000 55
9.90000 55
9.95000 55
10.00000 55
10.05000 55
10.10000 55
10.15000 55
10.20000 55
10.25000 55
10.30000 55
10.35000 55
10.40000 55
10.45000 55
10.50000 69
10.55000 69
10.60000 69
10.65000 69
10.70000 69
10.75000 69
10.80000 69
10.85000 69
10.90000 69
10.95000 69
11.00000 69
11.05000 69
11.10000 69
11.15000 69
11.20000 69
11.25000 69
11.30000 69
11.35000 69
11.40000 69
11.45000 69
11.50000 69
11.55000 69
11.60000 69
11.65000 69
11.70000 69
11.75000 69
11.80000 69
11.85000 69
11.90000 69
11.95000 69
12.00000 69
12.05000 69
12.10000 69
12.15000 69
12.20000 69
12.25000 69
12.30000 69
12.35000 69
12.40000 69
12.45000 69


==> DATA/0.0035/best/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 3
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 2
3.80000 4
3.85000 4
3.90000 3
3.95000 3
4.00000 3
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 1
4.50000 4
4.55000 4
4.60000 4
4.65000 4
4.70000 4
4.75000 3
4.80000 3
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 3
6.20000 3
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 7
8.30000 7
8.35000 7
8.40000 7
8.45000 7
8.50000 7
8.55000 7
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 9
9.15000 9
9.20000 9
9.25000 9
9.30000 9
9.35000 9
9.40000 9
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 15
10.90000 15
10.95000 15
11.00000 15
11.05000 15
11.10000 15
11.15000 15
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 27
0.05000 27
0.10000 27
0.15000 27
0.20000 27
0.25000 27
0.30000 27
0.35000 27
0.40000 27
0.45000 27
0.50000 27
0.55000 27
0.60000 27
0.65000 27
0.70000 27
0.75000 27
0.80000 27
0.85000 27
0.90000 27
0.95000 27
1.00000 27
1.05000 27
1.10000 27
1.15000 27
1.20000 27
1.25000 27
1.30000 28
1.35000 28
1.40000 28
1.45000 28
1.50000 28
1.55000 28
1.60000 28
1.65000 28
1.70000 28
1.75000 28
1.80000 28
1.85000 28
1.90000 28
1.95000 28
2.00000 28
2.05000 28
2.10000 28
2.15000 28
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 28
3.20000 28
3.25000 29
3.30000 29
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 31
3.95000 31
4.00000 31
4.05000 32
4.10000 33
4.15000 33
4.20000 33
4.25000 33
4.30000 33
4.35000 33
4.40000 33
4.45000 34
4.50000 34
4.55000 34
4.60000 34
4.65000 34
4.70000 34
4.75000 35
4.80000 35
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 37
6.10000 37
6.15000 37
6.20000 37
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 45
9.15000 45
9.20000 45
9.25000 45
9.30000 45
9.35000 45
9.40000 45
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 67
11.25000 67
11.30000 67
11.35000 67
11.40000 67
11.45000 67
11.50000 67
11.55000 67
11.60000 67
11.65000 67
11.70000 67
11.75000 67
11.80000 67
11.85000 67
11.90000 67
11.95000 67
12.00000 67
12.05000 67
12.10000 67
12.15000 67
12.20000 67
12.25000 67
12.30000 67
12.35000 67
12.40000 67
12.45000 67


==> DATA/0.0035/best/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 29
2.90000 29
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 32
3.75000 32
3.80000 34
3.85000 34
3.90000 34
3.95000 34
4.00000 34
4.05000 34
4.10000 35
4.15000 35
4.20000 35
4.25000 35
4.30000 35
4.35000 35
4.40000 35
4.45000 35
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 68
10.90000 68
10.95000 68
11.00000 68
11.05000 68
11.10000 68
11.15000 68
11.20000 68
11.25000 68
11.30000 68
11.35000 68
11.40000 68
11.45000 68
11.50000 68
11.55000 68
11.60000 68
11.65000 68
11.70000 68
11.75000 68
11.80000 68
11.85000 68
11.90000 68
11.95000 68
12.00000 68
12.05000 68
12.10000 68
12.15000 68
12.20000 68
12.25000 68
12.30000 68
12.35000 68
12.40000 68
12.45000 68


==> DATA/0.0035/best/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 3
2.05000 2
2.10000 2
2.15000 2
2.20000 3
2.25000 3
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 2
2.85000 2
2.90000 2
2.95000 3
3.00000 3
3.05000 3
3.10000 4
3.15000 2
3.20000 2
3.25000 2
3.30000 3
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 4
4.40000 4
4.45000 4
4.50000 4
4.55000 4
4.60000 4
4.65000 4
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 5
6.00000 5
6.05000 5
6.10000 5
6.15000 5
6.20000 5
6.25000 6
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/best/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 41
2.05000 41
2.10000 42
2.15000 42
2.20000 43
2.25000 43
2.30000 43
2.35000 43
2.40000 43
2.45000 43
2.50000 43
2.55000 43
2.60000 43
2.65000 43
2.70000 43
2.75000 43
2.80000 44
2.85000 44
2.90000 44
2.95000 45
3.00000 45
3.05000 45
3.10000 46
3.15000 46
3.20000 46
3.25000 46
3.30000 47
3.35000 47
3.40000 47
3.45000 47
3.50000 47
3.55000 47
3.60000 47
3.65000 47
3.70000 47
3.75000 47
3.80000 47
3.85000 47
3.90000 47
3.95000 47
4.00000 47
4.05000 47
4.10000 47
4.15000 47
4.20000 47
4.25000 47
4.30000 47
4.35000 49
4.40000 49
4.45000 49
4.50000 49
4.55000 49
4.60000 49
4.65000 49
4.70000 49
4.75000 49
4.80000 49
4.85000 49
4.90000 49
4.95000 49
5.00000 49
5.05000 49
5.10000 49
5.15000 49
5.20000 49
5.25000 49
5.30000 49
5.35000 49
5.40000 49
5.45000 49
5.50000 49
5.55000 49
5.60000 49
5.65000 49
5.70000 49
5.75000 49
5.80000 49
5.85000 49
5.90000 49
5.95000 53
6.00000 53
6.05000 53
6.10000 53
6.15000 53
6.20000 53
6.25000 54
6.30000 54
6.35000 54
6.40000 54
6.45000 54
6.50000 54
6.55000 54
6.60000 54
6.65000 54
6.70000 54
6.75000 54
6.80000 54
6.85000 54
6.90000 54
6.95000 54
7.00000 54
7.05000 54
7.10000 54
7.15000 54
7.20000 54
7.25000 54
7.30000 54
7.35000 54
7.40000 54
7.45000 54
7.50000 54
7.55000 54
7.60000 54
7.65000 54
7.70000 54
7.75000 54
7.80000 54
7.85000 54
7.90000 54
7.95000 54
8.00000 54
8.05000 54
8.10000 54
8.15000 54
8.20000 54
8.25000 54
8.30000 54
8.35000 54
8.40000 54
8.45000 54
8.50000 54
8.55000 54
8.60000 54
8.65000 54
8.70000 54
8.75000 54
8.80000 54
8.85000 54
8.90000 54
8.95000 54
9.00000 54
9.05000 54
9.10000 54
9.15000 54
9.20000 54
9.25000 54
9.30000 54
9.35000 54
9.40000 54
9.45000 54
9.50000 54
9.55000 54
9.60000 54
9.65000 54
9.70000 54
9.75000 54
9.80000 54
9.85000 54
9.90000 54
9.95000 54
10.00000 54
10.05000 54
10.10000 54
10.15000 54
10.20000 54
10.25000 54
10.30000 54
10.35000 54
10.40000 54
10.45000 54
10.50000 54
10.55000 54
10.60000 54
10.65000 54
10.70000 54
10.75000 54
10.80000 54
10.85000 54
10.90000 54
10.95000 54
11.00000 54
11.05000 54
11.10000 54
11.15000 54
11.20000 54
11.25000 54
11.30000 54
11.35000 54
11.40000 54
11.45000 54
11.50000 54
11.55000 54
11.60000 54
11.65000 54
11.70000 54
11.75000 54
11.80000 54
11.85000 54
11.90000 54
11.95000 54
12.00000 54
12.05000 54
12.10000 54
12.15000 54
12.20000 54
12.25000 54
12.30000 54
12.35000 54
12.40000 54
12.45000 54


==> DATA/0.0035/best/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 2
2.30000 3
2.35000 2
2.40000 3
2.45000 3
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 4
3.40000 4
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 4
4.75000 4
4.80000 4
4.85000 3
4.90000 3
4.95000 3
5.00000 3
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 5
6.35000 5
6.40000 5
6.45000 5
6.50000 4
6.55000 4
6.60000 4
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 37
2.15000 37
2.20000 37
2.25000 38
2.30000 38
2.35000 39
2.40000 39
2.45000 39
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 43
3.50000 43
3.55000 43
3.60000 43
3.65000 44
3.70000 44
3.75000 44
3.80000 44
3.85000 44
3.90000 44
3.95000 44
4.00000 44
4.05000 44
4.10000 44
4.15000 44
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 45
4.90000 45
4.95000 45
5.00000 45
5.05000 47
5.10000 47
5.15000 47
5.20000 47
5.25000 47
5.30000 47
5.35000 47
5.40000 47
5.45000 47
5.50000 47
5.55000 47
5.60000 47
5.65000 47
5.70000 47
5.75000 47
5.80000 47
5.85000 47
5.90000 47
5.95000 47
6.00000 47
6.05000 47
6.10000 47
6.15000 47
6.20000 47
6.25000 47
6.30000 47
6.35000 47
6.40000 47
6.45000 47
6.50000 48
6.55000 48
6.60000 48
6.65000 51
6.70000 51
6.75000 51
6.80000 51
6.85000 51
6.90000 51
6.95000 51
7.00000 51
7.05000 51
7.10000 51
7.15000 51
7.20000 51
7.25000 51
7.30000 51
7.35000 51
7.40000 51
7.45000 51
7.50000 51
7.55000 51
7.60000 51
7.65000 51
7.70000 51
7.75000 51
7.80000 51
7.85000 51
7.90000 51
7.95000 51
8.00000 51
8.05000 51
8.10000 51
8.15000 51
8.20000 51
8.25000 51
8.30000 51
8.35000 51
8.40000 51
8.45000 51
8.50000 51
8.55000 51
8.60000 51
8.65000 51
8.70000 51
8.75000 51
8.80000 51
8.85000 51
8.90000 51
8.95000 51
9.00000 51
9.05000 51
9.10000 51
9.15000 51
9.20000 51
9.25000 51
9.30000 51
9.35000 51
9.40000 51
9.45000 51
9.50000 51
9.55000 51
9.60000 51
9.65000 51
9.70000 51
9.75000 51
9.80000 51
9.85000 51
9.90000 51
9.95000 51
10.00000 51
10.05000 51
10.10000 51
10.15000 51
10.20000 51
10.25000 51
10.30000 51
10.35000 51
10.40000 51
10.45000 51
10.50000 51
10.55000 51
10.60000 51
10.65000 51
10.70000 51
10.75000 51
10.80000 51
10.85000 51
10.90000 51
10.95000 51
11.00000 51
11.05000 51
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0035/best/TWK2023/DHondt-NormalSeats.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 39
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 41
2.35000 41
2.40000 42
2.45000 42
2.50000 42
2.55000 42
2.60000 42
2.65000 42
2.70000 42
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 44
3.20000 44
3.25000 44
3.30000 44
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0035/best/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 3
2.15000 3
2.20000 4
2.25000 3
2.30000 1
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 3
2.85000 3
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 5
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 4
4.50000 4
4.55000 4
4.60000 4
4.65000 4
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 5
6.00000 5
6.05000 5
6.10000 5
6.15000 5
6.20000 5
6.25000 5
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 37
0.60000 37
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 40
2.10000 41
2.15000 41
2.20000 42
2.25000 42
2.30000 42
2.35000 43
2.40000 43
2.45000 43
2.50000 43
2.55000 43
2.60000 43
2.65000 43
2.70000 43
2.75000 43
2.80000 44
2.85000 44
2.90000 44
2.95000 44
3.00000 44
3.05000 44
3.10000 46
3.15000 46
3.20000 46
3.25000 46
3.30000 46
3.35000 46
3.40000 46
3.45000 46
3.50000 46
3.55000 46
3.60000 46
3.65000 46
3.70000 46
3.75000 46
3.80000 46
3.85000 46
3.90000 46
3.95000 46
4.00000 46
4.05000 46
4.10000 46
4.15000 46
4.20000 46
4.25000 46
4.30000 46
4.35000 48
4.40000 48
4.45000 49
4.50000 49
4.55000 49
4.60000 49
4.65000 49
4.70000 49
4.75000 49
4.80000 49
4.85000 49
4.90000 49
4.95000 49
5.00000 49
5.05000 49
5.10000 49
5.15000 49
5.20000 49
5.25000 49
5.30000 49
5.35000 49
5.40000 49
5.45000 49
5.50000 49
5.55000 49
5.60000 49
5.65000 49
5.70000 49
5.75000 49
5.80000 49
5.85000 49
5.90000 49
5.95000 53
6.00000 53
6.05000 53
6.10000 53
6.15000 53
6.20000 53
6.25000 53
6.30000 53
6.35000 53
6.40000 53
6.45000 53
6.50000 53
6.55000 53
6.60000 53
6.65000 53
6.70000 53
6.75000 53
6.80000 53
6.85000 53
6.90000 53
6.95000 53
7.00000 53
7.05000 53
7.10000 53
7.15000 53
7.20000 53
7.25000 53
7.30000 53
7.35000 53
7.40000 53
7.45000 53
7.50000 53
7.55000 53
7.60000 53
7.65000 53
7.70000 53
7.75000 53
7.80000 53
7.85000 53
7.90000 53
7.95000 53
8.00000 53
8.05000 53
8.10000 53
8.15000 53
8.20000 53
8.25000 53
8.30000 53
8.35000 53
8.40000 53
8.45000 53
8.50000 53
8.55000 53
8.60000 53
8.65000 53
8.70000 53
8.75000 53
8.80000 53
8.85000 53
8.90000 53
8.95000 53
9.00000 53
9.05000 53
9.10000 53
9.15000 53
9.20000 53
9.25000 53
9.30000 53
9.35000 53
9.40000 53
9.45000 53
9.50000 53
9.55000 53
9.60000 53
9.65000 53
9.70000 53
9.75000 53
9.80000 53
9.85000 53
9.90000 53
9.95000 53
10.00000 53
10.05000 53
10.10000 53
10.15000 53
10.20000 53
10.25000 53
10.30000 53
10.35000 53
10.40000 53
10.45000 53
10.50000 53
10.55000 53
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0035/best/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 2
0.55000 2
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 4
2.35000 4
2.40000 3
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 3
3.20000 3
3.25000 3
3.30000 2
3.35000 4
3.40000 4
3.45000 3
3.50000 3
3.55000 3
3.60000 3
3.65000 3
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 4
4.75000 4
4.80000 4
4.85000 4
4.90000 4
4.95000 4
5.00000 4
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 5
6.35000 5
6.40000 5
6.45000 5
6.50000 5
6.55000 5
6.60000 5
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/best/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 37
2.30000 37
2.35000 37
2.40000 38
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 41
3.35000 41
3.40000 41
3.45000 42
3.50000 42
3.55000 42
3.60000 42
3.65000 42
3.70000 44
3.75000 44
3.80000 44
3.85000 44
3.90000 44
3.95000 44
4.00000 44
4.05000 44
4.10000 44
4.15000 44
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 47
5.10000 47
5.15000 47
5.20000 47
5.25000 47
5.30000 47
5.35000 47
5.40000 47
5.45000 47
5.50000 47
5.55000 47
5.60000 47
5.65000 47
5.70000 47
5.75000 47
5.80000 47
5.85000 47
5.90000 47
5.95000 47
6.00000 47
6.05000 47
6.10000 47
6.15000 47
6.20000 47
6.25000 47
6.30000 47
6.35000 47
6.40000 47
6.45000 47
6.50000 47
6.55000 47
6.60000 47
6.65000 51
6.70000 51
6.75000 51
6.80000 51
6.85000 51
6.90000 51
6.95000 51
7.00000 51
7.05000 51
7.10000 51
7.15000 51
7.20000 51
7.25000 51
7.30000 51
7.35000 51
7.40000 51
7.45000 51
7.50000 51
7.55000 51
7.60000 51
7.65000 51
7.70000 51
7.75000 51
7.80000 51
7.85000 51
7.90000 51
7.95000 51
8.00000 51
8.05000 51
8.10000 51
8.15000 51
8.20000 51
8.25000 51
8.30000 51
8.35000 51
8.40000 51
8.45000 51
8.50000 51
8.55000 51
8.60000 51
8.65000 51
8.70000 51
8.75000 51
8.80000 51
8.85000 51
8.90000 51
8.95000 51
9.00000 51
9.05000 51
9.10000 51
9.15000 51
9.20000 51
9.25000 51
9.30000 51
9.35000 51
9.40000 51
9.45000 51
9.50000 51
9.55000 51
9.60000 51
9.65000 51
9.70000 51
9.75000 51
9.80000 51
9.85000 51
9.90000 51
9.95000 51
10.00000 51
10.05000 51
10.10000 51
10.15000 51
10.20000 51
10.25000 51
10.30000 51
10.35000 51
10.40000 51
10.45000 51
10.50000 51
10.55000 51
10.60000 51
10.65000 51
10.70000 51
10.75000 51
10.80000 51
10.85000 51
10.90000 51
10.95000 51
11.00000 51
11.05000 51
11.10000 51
11.15000 51
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0035/best/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 39
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 43
3.20000 43
3.25000 43
3.30000 43
3.35000 45
3.40000 45
3.45000 45
3.50000 45
3.55000 45
3.60000 45
3.65000 45
3.70000 45
3.75000 45
3.80000 45
3.85000 45
3.90000 45
3.95000 45
4.00000 45
4.05000 45
4.10000 45
4.15000 45
4.20000 45
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 48
4.75000 48
4.80000 48
4.85000 48
4.90000 48
4.95000 48
5.00000 48
5.05000 48
5.10000 48
5.15000 48
5.20000 48
5.25000 48
5.30000 48
5.35000 48
5.40000 48
5.45000 48
5.50000 48
5.55000 48
5.60000 48
5.65000 48
5.70000 48
5.75000 48
5.80000 48
5.85000 48
5.90000 48
5.95000 48
6.00000 48
6.05000 48
6.10000 48
6.15000 48
6.20000 48
6.25000 48
6.30000 52
6.35000 52
6.40000 52
6.45000 52
6.50000 52
6.55000 52
6.60000 52
6.65000 52
6.70000 52
6.75000 52
6.80000 52
6.85000 52
6.90000 52
6.95000 52
7.00000 52
7.05000 52
7.10000 52
7.15000 52
7.20000 52
7.25000 52
7.30000 52
7.35000 52
7.40000 52
7.45000 52
7.50000 52
7.55000 52
7.60000 52
7.65000 52
7.70000 52
7.75000 52
7.80000 52
7.85000 52
7.90000 52
7.95000 52
8.00000 52
8.05000 52
8.10000 52
8.15000 52
8.20000 52
8.25000 52
8.30000 52
8.35000 52
8.40000 52
8.45000 52
8.50000 52
8.55000 52
8.60000 52
8.65000 52
8.70000 52
8.75000 52
8.80000 52
8.85000 52
8.90000 52
8.95000 52
9.00000 52
9.05000 52
9.10000 52
9.15000 52
9.20000 52
9.25000 52
9.30000 52
9.35000 52
9.40000 52
9.45000 52
9.50000 52
9.55000 52
9.60000 52
9.65000 52
9.70000 52
9.75000 52
9.80000 52
9.85000 52
9.90000 52
9.95000 52
10.00000 52
10.05000 52
10.10000 52
10.15000 52
10.20000 52
10.25000 52
10.30000 52
10.35000 52
10.40000 52
10.45000 52
10.50000 52
10.55000 52
10.60000 52
10.65000 52
10.70000 52
10.75000 52
10.80000 52
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0035/secondbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 4
7.85000 4
7.90000 4
7.95000 5
8.00000 5
8.05000 5
8.10000 5
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 40
0.05000 40
0.10000 40
0.15000 40
0.20000 40
0.25000 40
0.30000 40
0.35000 40
0.40000 40
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 41
1.60000 41
1.65000 41
1.70000 41
1.75000 41
1.80000 41
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 44
7.85000 44
7.90000 44
7.95000 45
8.00000 45
8.05000 45
8.10000 45
8.15000 45
8.20000 45
8.25000 45
8.30000 45
8.35000 45
8.40000 45
8.45000 45
8.50000 45
8.55000 45
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 45
9.15000 45
9.20000 45
9.25000 45
9.30000 45
9.35000 45
9.40000 45
9.45000 45
9.50000 45
9.55000 45
9.60000 45
9.65000 45
9.70000 45
9.75000 45
9.80000 45
9.85000 45
9.90000 45
9.95000 45
10.00000 45
10.05000 45
10.10000 45
10.15000 45
10.20000 45
10.25000 45
10.30000 45
10.35000 45
10.40000 45
10.45000 45
10.50000 45
10.55000 45
10.60000 45
10.65000 45
10.70000 45
10.75000 45
10.80000 45
10.85000 45
10.90000 45
10.95000 45
11.00000 45
11.05000 45
11.10000 45
11.15000 45
11.20000 45
11.25000 45
11.30000 45
11.35000 45
11.40000 45
11.45000 45
11.50000 45
11.55000 45
11.60000 45
11.65000 45
11.70000 45
11.75000 45
11.80000 45
11.85000 45
11.90000 45
11.95000 45
12.00000 45
12.05000 45
12.10000 45
12.15000 45
12.20000 45
12.25000 45
12.30000 45
12.35000 45
12.40000 45
12.45000 45


==> DATA/0.0035/secondbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 5
8.20000 5
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 38
2.15000 38
2.20000 38
2.25000 39
2.30000 39
2.35000 39
2.40000 39
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 39
2.70000 39
2.75000 39
2.80000 39
2.85000 39
2.90000 39
2.95000 39
3.00000 39
3.05000 39
3.10000 39
3.15000 39
3.20000 39
3.25000 39
3.30000 39
3.35000 39
3.40000 39
3.45000 39
3.50000 39
3.55000 39
3.60000 39
3.65000 39
3.70000 39
3.75000 39
3.80000 39
3.85000 39
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0035/secondbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0035/secondbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 4
7.85000 4
7.90000 5
7.95000 5
8.00000 5
8.05000 5
8.10000 5
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 40
0.05000 40
0.10000 40
0.15000 40
0.20000 40
0.25000 40
0.30000 40
0.35000 40
0.40000 40
0.45000 40
0.50000 40
0.55000 40
0.60000 40
0.65000 40
0.70000 40
0.75000 40
0.80000 40
0.85000 40
0.90000 40
0.95000 40
1.00000 40
1.05000 40
1.10000 40
1.15000 40
1.20000 40
1.25000 40
1.30000 40
1.35000 40
1.40000 40
1.45000 40
1.50000 40
1.55000 41
1.60000 41
1.65000 41
1.70000 41
1.75000 41
1.80000 41
1.85000 41
1.90000 41
1.95000 41
2.00000 41
2.05000 41
2.10000 41
2.15000 41
2.20000 41
2.25000 41
2.30000 41
2.35000 41
2.40000 41
2.45000 41
2.50000 41
2.55000 41
2.60000 41
2.65000 41
2.70000 41
2.75000 41
2.80000 41
2.85000 41
2.90000 41
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 41
4.50000 41
4.55000 41
4.60000 41
4.65000 41
4.70000 41
4.75000 41
4.80000 41
4.85000 41
4.90000 41
4.95000 41
5.00000 41
5.05000 41
5.10000 41
5.15000 41
5.20000 41
5.25000 41
5.30000 41
5.35000 41
5.40000 41
5.45000 41
5.50000 41
5.55000 41
5.60000 41
5.65000 41
5.70000 41
5.75000 41
5.80000 41
5.85000 41
5.90000 41
5.95000 41
6.00000 41
6.05000 41
6.10000 41
6.15000 41
6.20000 41
6.25000 41
6.30000 41
6.35000 41
6.40000 41
6.45000 41
6.50000 41
6.55000 41
6.60000 41
6.65000 41
6.70000 41
6.75000 41
6.80000 41
6.85000 41
6.90000 41
6.95000 41
7.00000 41
7.05000 41
7.10000 41
7.15000 41
7.20000 41
7.25000 41
7.30000 41
7.35000 41
7.40000 41
7.45000 41
7.50000 41
7.55000 41
7.60000 41
7.65000 41
7.70000 41
7.75000 41
7.80000 44
7.85000 44
7.90000 45
7.95000 45
8.00000 45
8.05000 45
8.10000 45
8.15000 45
8.20000 45
8.25000 45
8.30000 45
8.35000 45
8.40000 45
8.45000 45
8.50000 45
8.55000 45
8.60000 45
8.65000 45
8.70000 45
8.75000 45
8.80000 45
8.85000 45
8.90000 45
8.95000 45
9.00000 45
9.05000 45
9.10000 45
9.15000 45
9.20000 45
9.25000 45
9.30000 45
9.35000 45
9.40000 45
9.45000 45
9.50000 45
9.55000 45
9.60000 45
9.65000 45
9.70000 45
9.75000 45
9.80000 45
9.85000 45
9.90000 45
9.95000 45
10.00000 45
10.05000 45
10.10000 45
10.15000 45
10.20000 45
10.25000 45
10.30000 45
10.35000 45
10.40000 45
10.45000 45
10.50000 45
10.55000 45
10.60000 45
10.65000 45
10.70000 45
10.75000 45
10.80000 45
10.85000 45
10.90000 45
10.95000 45
11.00000 45
11.05000 45
11.10000 45
11.15000 45
11.20000 45
11.25000 45
11.30000 45
11.35000 45
11.40000 45
11.45000 45
11.50000 45
11.55000 45
11.60000 45
11.65000 45
11.70000 45
11.75000 45
11.80000 45
11.85000 45
11.90000 45
11.95000 45
12.00000 45
12.05000 45
12.10000 45
12.15000 45
12.20000 45
12.25000 45
12.30000 45
12.35000 45
12.40000 45
12.45000 45


==> DATA/0.0035/secondbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 5
8.20000 5
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 38
0.05000 38
0.10000 38
0.15000 38
0.20000 38
0.25000 38
0.30000 38
0.35000 38
0.40000 38
0.45000 38
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 38
0.90000 38
0.95000 38
1.00000 38
1.05000 38
1.10000 38
1.15000 38
1.20000 38
1.25000 38
1.30000 38
1.35000 38
1.40000 38
1.45000 38
1.50000 38
1.55000 38
1.60000 38
1.65000 38
1.70000 38
1.75000 38
1.80000 38
1.85000 38
1.90000 38
1.95000 38
2.00000 38
2.05000 38
2.10000 39
2.15000 39
2.20000 39
2.25000 39
2.30000 39
2.35000 39
2.40000 39
2.45000 39
2.50000 39
2.55000 39
2.60000 39
2.65000 39
2.70000 39
2.75000 39
2.80000 39
2.85000 39
2.90000 39
2.95000 39
3.00000 39
3.05000 39
3.10000 39
3.15000 39
3.20000 39
3.25000 39
3.30000 39
3.35000 39
3.40000 39
3.45000 39
3.50000 39
3.55000 39
3.60000 39
3.65000 39
3.70000 39
3.75000 39
3.80000 39
3.85000 39
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 43
8.55000 43
8.60000 43
8.65000 43
8.70000 43
8.75000 43
8.80000 43
8.85000 43
8.90000 43
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0035/secondbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 39
0.05000 39
0.10000 39
0.15000 39
0.20000 39
0.25000 39
0.30000 39
0.35000 39
0.40000 39
0.45000 39
0.50000 39
0.55000 39
0.60000 39
0.65000 39
0.70000 39
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 40
1.95000 40
2.00000 40
2.05000 40
2.10000 40
2.15000 40
2.20000 40
2.25000 40
2.30000 40
2.35000 40
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 40
2.65000 40
2.70000 40
2.75000 40
2.80000 40
2.85000 40
2.90000 40
2.95000 40
3.00000 40
3.05000 40
3.10000 40
3.15000 40
3.20000 40
3.25000 40
3.30000 40
3.35000 40
3.40000 40
3.45000 40
3.50000 40
3.55000 40
3.60000 40
3.65000 40
3.70000 40
3.75000 40
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 44
8.20000 44
8.25000 44
8.30000 44
8.35000 44
8.40000 44
8.45000 44
8.50000 44
8.55000 44
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0035/secondbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 3
3.00000 3
3.05000 3
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 4
3.85000 4
3.90000 4
3.95000 4
4.00000 4
4.05000 5
4.10000 5
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 9
8.65000 9
8.70000 9
8.75000 9
8.80000 9
8.85000 9
8.90000 9
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 62
0.25000 62
0.30000 62
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 62
1.00000 62
1.05000 62
1.10000 62
1.15000 62
1.20000 62
1.25000 62
1.30000 62
1.35000 62
1.40000 62
1.45000 62
1.50000 62
1.55000 62
1.60000 62
1.65000 62
1.70000 62
1.75000 62
1.80000 62
1.85000 62
1.90000 63
1.95000 63
2.00000 63
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 64
2.50000 64
2.55000 64
2.60000 64
2.65000 64
2.70000 64
2.75000 65
2.80000 65
2.85000 65
2.90000 65
2.95000 66
3.00000 66
3.05000 66
3.10000 66
3.15000 66
3.20000 66
3.25000 66
3.30000 66
3.35000 66
3.40000 66
3.45000 66
3.50000 66
3.55000 66
3.60000 66
3.65000 66
3.70000 66
3.75000 66
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 69
4.10000 69
4.15000 69
4.20000 69
4.25000 69
4.30000 69
4.35000 69
4.40000 69
4.45000 69
4.50000 69
4.55000 69
4.60000 69
4.65000 69
4.70000 69
4.75000 69
4.80000 69
4.85000 69
4.90000 69
4.95000 69
5.00000 69
5.05000 69
5.10000 69
5.15000 69
5.20000 69
5.25000 69
5.30000 69
5.35000 69
5.40000 69
5.45000 69
5.50000 69
5.55000 69
5.60000 69
5.65000 69
5.70000 69
5.75000 69
5.80000 69
5.85000 69
5.90000 69
5.95000 69
6.00000 69
6.05000 69
6.10000 69
6.15000 69
6.20000 69
6.25000 69
6.30000 69
6.35000 69
6.40000 69
6.45000 69
6.50000 69
6.55000 69
6.60000 69
6.65000 69
6.70000 69
6.75000 69
6.80000 69
6.85000 69
6.90000 69
6.95000 69
7.00000 69
7.05000 69
7.10000 69
7.15000 69
7.20000 69
7.25000 69
7.30000 69
7.35000 69
7.40000 69
7.45000 69
7.50000 69
7.55000 69
7.60000 69
7.65000 69
7.70000 69
7.75000 69
7.80000 69
7.85000 69
7.90000 69
7.95000 69
8.00000 69
8.05000 69
8.10000 69
8.15000 69
8.20000 69
8.25000 69
8.30000 69
8.35000 69
8.40000 69
8.45000 69
8.50000 69
8.55000 69
8.60000 76
8.65000 76
8.70000 76
8.75000 76
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0035/secondbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 2
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 3
3.40000 2
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 4
4.35000 4
4.40000 4
4.45000 4
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 9
9.25000 9
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/secondbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 59
0.35000 59
0.40000 59
0.45000 59
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 60
2.30000 60
2.35000 60
2.40000 60
2.45000 60
2.50000 60
2.55000 60
2.60000 61
2.65000 61
2.70000 61
2.75000 61
2.80000 61
2.85000 61
2.90000 61
2.95000 61
3.00000 61
3.05000 61
3.10000 61
3.15000 61
3.20000 61
3.25000 61
3.30000 61
3.35000 61
3.40000 62
3.45000 63
3.50000 63
3.55000 63
3.60000 63
3.65000 63
3.70000 63
3.75000 63
3.80000 63
3.85000 63
3.90000 63
3.95000 63
4.00000 63
4.05000 63
4.10000 63
4.15000 63
4.20000 63
4.25000 63
4.30000 63
4.35000 63
4.40000 63
4.45000 63
4.50000 66
4.55000 66
4.60000 66
4.65000 66
4.70000 66
4.75000 66
4.80000 66
4.85000 66
4.90000 66
4.95000 66
5.00000 66
5.05000 66
5.10000 66
5.15000 66
5.20000 66
5.25000 66
5.30000 66
5.35000 66
5.40000 66
5.45000 66
5.50000 66
5.55000 66
5.60000 66
5.65000 66
5.70000 66
5.75000 66
5.80000 66
5.85000 66
5.90000 66
5.95000 66
6.00000 66
6.05000 66
6.10000 66
6.15000 66
6.20000 66
6.25000 66
6.30000 66
6.35000 66
6.40000 66
6.45000 66
6.50000 66
6.55000 66
6.60000 66
6.65000 66
6.70000 66
6.75000 66
6.80000 66
6.85000 66
6.90000 66
6.95000 66
7.00000 66
7.05000 66
7.10000 66
7.15000 66
7.20000 66
7.25000 66
7.30000 66
7.35000 66
7.40000 66
7.45000 66
7.50000 66
7.55000 66
7.60000 66
7.65000 66
7.70000 66
7.75000 66
7.80000 66
7.85000 66
7.90000 66
7.95000 66
8.00000 66
8.05000 66
8.10000 66
8.15000 66
8.20000 66
8.25000 66
8.30000 66
8.35000 66
8.40000 66
8.45000 66
8.50000 66
8.55000 66
8.60000 66
8.65000 66
8.70000 66
8.75000 66
8.80000 66
8.85000 66
8.90000 66
8.95000 66
9.00000 66
9.05000 66
9.10000 66
9.15000 66
9.20000 66
9.25000 66
9.30000 73
9.35000 73
9.40000 73
9.45000 73
9.50000 73
9.55000 73
9.60000 73
9.65000 73
9.70000 73
9.75000 73
9.80000 73
9.85000 73
9.90000 73
9.95000 73
10.00000 73
10.05000 73
10.10000 73
10.15000 73
10.20000 73
10.25000 73
10.30000 73
10.35000 73
10.40000 73
10.45000 73
10.50000 73
10.55000 73
10.60000 73
10.65000 73
10.70000 73
10.75000 73
10.80000 73
10.85000 73
10.90000 73
10.95000 73
11.00000 73
11.05000 73
11.10000 73
11.15000 73
11.20000 73
11.25000 73
11.30000 73
11.35000 73
11.40000 73
11.45000 73
11.50000 73
11.55000 73
11.60000 73
11.65000 73
11.70000 73
11.75000 73
11.80000 73
11.85000 73
11.90000 73
11.95000 73
12.00000 73
12.05000 73
12.10000 73
12.15000 73
12.20000 73
12.25000 73
12.30000 73
12.35000 73
12.40000 73
12.45000 73


==> DATA/0.0035/secondbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 61
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 61
0.65000 61
0.70000 61
0.75000 61
0.80000 61
0.85000 61
0.90000 61
0.95000 61
1.00000 61
1.05000 61
1.10000 61
1.15000 61
1.20000 61
1.25000 61
1.30000 61
1.35000 61
1.40000 61
1.45000 61
1.50000 61
1.55000 61
1.60000 61
1.65000 61
1.70000 61
1.75000 61
1.80000 61
1.85000 61
1.90000 61
1.95000 61
2.00000 61
2.05000 61
2.10000 61
2.15000 61
2.20000 61
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 63
2.80000 63
2.85000 63
2.90000 63
2.95000 63
3.00000 63
3.05000 63
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0035/secondbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 2
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 3
1.95000 3
2.00000 3
2.05000 3
2.10000 3
2.15000 3
2.20000 3
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 3
2.80000 3
2.85000 3
2.90000 3
2.95000 3
3.00000 3
3.05000 3
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 4
3.85000 4
3.90000 4
3.95000 4
4.00000 4
4.05000 4
4.10000 4
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 8
8.65000 9
8.70000 9
8.75000 9
8.80000 9
8.85000 9
8.90000 9
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 62
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 62
0.65000 62
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 62
1.00000 62
1.05000 62
1.10000 62
1.15000 62
1.20000 62
1.25000 62
1.30000 62
1.35000 62
1.40000 62
1.45000 62
1.50000 62
1.55000 62
1.60000 62
1.65000 62
1.70000 62
1.75000 62
1.80000 62
1.85000 62
1.90000 63
1.95000 63
2.00000 63
2.05000 63
2.10000 63
2.15000 63
2.20000 63
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 65
2.80000 65
2.85000 65
2.90000 65
2.95000 65
3.00000 65
3.05000 65
3.10000 65
3.15000 65
3.20000 65
3.25000 65
3.30000 65
3.35000 65
3.40000 65
3.45000 65
3.50000 65
3.55000 65
3.60000 65
3.65000 65
3.70000 65
3.75000 65
3.80000 68
3.85000 68
3.90000 68
3.95000 68
4.00000 68
4.05000 68
4.10000 68
4.15000 68
4.20000 68
4.25000 68
4.30000 68
4.35000 68
4.40000 68
4.45000 68
4.50000 68
4.55000 68
4.60000 68
4.65000 68
4.70000 68
4.75000 68
4.80000 68
4.85000 68
4.90000 68
4.95000 68
5.00000 68
5.05000 68
5.10000 68
5.15000 68
5.20000 68
5.25000 68
5.30000 68
5.35000 68
5.40000 68
5.45000 68
5.50000 68
5.55000 68
5.60000 68
5.65000 68
5.70000 68
5.75000 68
5.80000 68
5.85000 68
5.90000 68
5.95000 68
6.00000 68
6.05000 68
6.10000 68
6.15000 68
6.20000 68
6.25000 68
6.30000 68
6.35000 68
6.40000 68
6.45000 68
6.50000 68
6.55000 68
6.60000 68
6.65000 68
6.70000 68
6.75000 68
6.80000 68
6.85000 68
6.90000 68
6.95000 68
7.00000 68
7.05000 68
7.10000 68
7.15000 68
7.20000 68
7.25000 68
7.30000 68
7.35000 68
7.40000 68
7.45000 68
7.50000 68
7.55000 68
7.60000 68
7.65000 68
7.70000 68
7.75000 68
7.80000 68
7.85000 68
7.90000 68
7.95000 68
8.00000 68
8.05000 68
8.10000 68
8.15000 68
8.20000 68
8.25000 68
8.30000 68
8.35000 68
8.40000 68
8.45000 68
8.50000 68
8.55000 68
8.60000 75
8.65000 76
8.70000 76
8.75000 76
8.80000 76
8.85000 76
8.90000 76
8.95000 76
9.00000 76
9.05000 76
9.10000 76
9.15000 76
9.20000 76
9.25000 76
9.30000 76
9.35000 76
9.40000 76
9.45000 76
9.50000 76
9.55000 76
9.60000 76
9.65000 76
9.70000 76
9.75000 76
9.80000 76
9.85000 76
9.90000 76
9.95000 76
10.00000 76
10.05000 76
10.10000 76
10.15000 76
10.20000 76
10.25000 76
10.30000 76
10.35000 76
10.40000 76
10.45000 76
10.50000 76
10.55000 76
10.60000 76
10.65000 76
10.70000 76
10.75000 76
10.80000 76
10.85000 76
10.90000 76
10.95000 76
11.00000 76
11.05000 76
11.10000 76
11.15000 76
11.20000 76
11.25000 76
11.30000 76
11.35000 76
11.40000 76
11.45000 76
11.50000 76
11.55000 76
11.60000 76
11.65000 76
11.70000 76
11.75000 76
11.80000 76
11.85000 76
11.90000 76
11.95000 76
12.00000 76
12.05000 76
12.10000 76
12.15000 76
12.20000 76
12.25000 76
12.30000 76
12.35000 76
12.40000 76
12.45000 76


==> DATA/0.0035/secondbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 3
2.30000 3
2.35000 3
2.40000 3
2.45000 2
2.50000 2
2.55000 2
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 3
3.35000 3
3.40000 3
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 4
4.20000 4
4.25000 4
4.30000 4
4.35000 4
4.40000 4
4.45000 4
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 9
9.00000 9
9.05000 9
9.10000 9
9.15000 9
9.20000 9
9.25000 9
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/secondbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 57
0.05000 57
0.10000 57
0.15000 57
0.20000 57
0.25000 57
0.30000 58
0.35000 58
0.40000 59
0.45000 59
0.50000 59
0.55000 59
0.60000 59
0.65000 59
0.70000 59
0.75000 59
0.80000 59
0.85000 59
0.90000 59
0.95000 59
1.00000 59
1.05000 59
1.10000 59
1.15000 59
1.20000 59
1.25000 59
1.30000 59
1.35000 59
1.40000 59
1.45000 59
1.50000 59
1.55000 59
1.60000 59
1.65000 59
1.70000 59
1.75000 59
1.80000 59
1.85000 59
1.90000 59
1.95000 59
2.00000 59
2.05000 59
2.10000 59
2.15000 59
2.20000 59
2.25000 59
2.30000 59
2.35000 59
2.40000 59
2.45000 60
2.50000 60
2.55000 60
2.60000 61
2.65000 61
2.70000 61
2.75000 61
2.80000 61
2.85000 61
2.90000 61
2.95000 61
3.00000 61
3.05000 61
3.10000 61
3.15000 61
3.20000 61
3.25000 61
3.30000 61
3.35000 61
3.40000 61
3.45000 63
3.50000 63
3.55000 63
3.60000 63
3.65000 63
3.70000 63
3.75000 63
3.80000 63
3.85000 63
3.90000 63
3.95000 63
4.00000 63
4.05000 63
4.10000 63
4.15000 63
4.20000 63
4.25000 63
4.30000 63
4.35000 63
4.40000 63
4.45000 63
4.50000 66
4.55000 66
4.60000 66
4.65000 66
4.70000 66
4.75000 66
4.80000 66
4.85000 66
4.90000 66
4.95000 66
5.00000 66
5.05000 66
5.10000 66
5.15000 66
5.20000 66
5.25000 66
5.30000 66
5.35000 66
5.40000 66
5.45000 66
5.50000 66
5.55000 66
5.60000 66
5.65000 66
5.70000 66
5.75000 66
5.80000 66
5.85000 66
5.90000 66
5.95000 66
6.00000 66
6.05000 66
6.10000 66
6.15000 66
6.20000 66
6.25000 66
6.30000 66
6.35000 66
6.40000 66
6.45000 66
6.50000 66
6.55000 66
6.60000 66
6.65000 66
6.70000 66
6.75000 66
6.80000 66
6.85000 66
6.90000 66
6.95000 66
7.00000 66
7.05000 66
7.10000 66
7.15000 66
7.20000 66
7.25000 66
7.30000 66
7.35000 66
7.40000 66
7.45000 66
7.50000 66
7.55000 66
7.60000 66
7.65000 66
7.70000 66
7.75000 66
7.80000 66
7.85000 66
7.90000 66
7.95000 66
8.00000 66
8.05000 66
8.10000 66
8.15000 66
8.20000 66
8.25000 66
8.30000 66
8.35000 66
8.40000 66
8.45000 66
8.50000 66
8.55000 66
8.60000 66
8.65000 66
8.70000 66
8.75000 66
8.80000 66
8.85000 66
8.90000 66
8.95000 66
9.00000 66
9.05000 66
9.10000 66
9.15000 66
9.20000 66
9.25000 66
9.30000 73
9.35000 73
9.40000 73
9.45000 73
9.50000 73
9.55000 73
9.60000 73
9.65000 73
9.70000 73
9.75000 73
9.80000 73
9.85000 73
9.90000 73
9.95000 73
10.00000 73
10.05000 73
10.10000 73
10.15000 73
10.20000 73
10.25000 73
10.30000 73
10.35000 73
10.40000 73
10.45000 73
10.50000 73
10.55000 73
10.60000 73
10.65000 73
10.70000 73
10.75000 73
10.80000 73
10.85000 73
10.90000 73
10.95000 73
11.00000 73
11.05000 73
11.10000 73
11.15000 73
11.20000 73
11.25000 73
11.30000 73
11.35000 73
11.40000 73
11.45000 73
11.50000 73
11.55000 73
11.60000 73
11.65000 73
11.70000 73
11.75000 73
11.80000 73
11.85000 73
11.90000 73
11.95000 73
12.00000 73
12.05000 73
12.10000 73
12.15000 73
12.20000 73
12.25000 73
12.30000 73
12.35000 73
12.40000 73
12.45000 73


==> DATA/0.0035/secondbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 59
0.05000 59
0.10000 59
0.15000 59
0.20000 59
0.25000 59
0.30000 60
0.35000 60
0.40000 60
0.45000 60
0.50000 60
0.55000 60
0.60000 60
0.65000 60
0.70000 60
0.75000 60
0.80000 60
0.85000 60
0.90000 60
0.95000 60
1.00000 60
1.05000 60
1.10000 60
1.15000 60
1.20000 60
1.25000 60
1.30000 60
1.35000 60
1.40000 60
1.45000 60
1.50000 60
1.55000 60
1.60000 60
1.65000 60
1.70000 60
1.75000 60
1.80000 60
1.85000 60
1.90000 60
1.95000 60
2.00000 60
2.05000 60
2.10000 60
2.15000 60
2.20000 60
2.25000 62
2.30000 62
2.35000 62
2.40000 62
2.45000 62
2.50000 62
2.55000 62
2.60000 62
2.65000 62
2.70000 62
2.75000 62
2.80000 62
2.85000 62
2.90000 62
2.95000 62
3.00000 62
3.05000 62
3.10000 64
3.15000 64
3.20000 64
3.25000 64
3.30000 64
3.35000 64
3.40000 64
3.45000 64
3.50000 64
3.55000 64
3.60000 64
3.65000 64
3.70000 64
3.75000 64
3.80000 64
3.85000 64
3.90000 64
3.95000 64
4.00000 64
4.05000 64
4.10000 64
4.15000 67
4.20000 67
4.25000 67
4.30000 67
4.35000 67
4.40000 67
4.45000 67
4.50000 67
4.55000 67
4.60000 67
4.65000 67
4.70000 67
4.75000 67
4.80000 67
4.85000 67
4.90000 67
4.95000 67
5.00000 67
5.05000 67
5.10000 67
5.15000 67
5.20000 67
5.25000 67
5.30000 67
5.35000 67
5.40000 67
5.45000 67
5.50000 67
5.55000 67
5.60000 67
5.65000 67
5.70000 67
5.75000 67
5.80000 67
5.85000 67
5.90000 67
5.95000 67
6.00000 67
6.05000 67
6.10000 67
6.15000 67
6.20000 67
6.25000 67
6.30000 67
6.35000 67
6.40000 67
6.45000 67
6.50000 67
6.55000 67
6.60000 67
6.65000 67
6.70000 67
6.75000 67
6.80000 67
6.85000 67
6.90000 67
6.95000 67
7.00000 67
7.05000 67
7.10000 67
7.15000 67
7.20000 67
7.25000 67
7.30000 67
7.35000 67
7.40000 67
7.45000 67
7.50000 67
7.55000 67
7.60000 67
7.65000 67
7.70000 67
7.75000 67
7.80000 67
7.85000 67
7.90000 67
7.95000 67
8.00000 67
8.05000 67
8.10000 67
8.15000 67
8.20000 67
8.25000 67
8.30000 67
8.35000 67
8.40000 67
8.45000 67
8.50000 67
8.55000 67
8.60000 67
8.65000 67
8.70000 67
8.75000 67
8.80000 67
8.85000 67
8.90000 67
8.95000 75
9.00000 75
9.05000 75
9.10000 75
9.15000 75
9.20000 75
9.25000 75
9.30000 75
9.35000 75
9.40000 75
9.45000 75
9.50000 75
9.55000 75
9.60000 75
9.65000 75
9.70000 75
9.75000 75
9.80000 75
9.85000 75
9.90000 75
9.95000 75
10.00000 75
10.05000 75
10.10000 75
10.15000 75
10.20000 75
10.25000 75
10.30000 75
10.35000 75
10.40000 75
10.45000 75
10.50000 75
10.55000 75
10.60000 75
10.65000 75
10.70000 75
10.75000 75
10.80000 75
10.85000 75
10.90000 75
10.95000 75
11.00000 75
11.05000 75
11.10000 75
11.15000 75
11.20000 75
11.25000 75
11.30000 75
11.35000 75
11.40000 75
11.45000 75
11.50000 75
11.55000 75
11.60000 75
11.65000 75
11.70000 75
11.75000 75
11.80000 75
11.85000 75
11.90000 75
11.95000 75
12.00000 75
12.05000 75
12.10000 75
12.15000 75
12.20000 75
12.25000 75
12.30000 75
12.35000 75
12.40000 75
12.45000 75


==> DATA/0.0035/secondbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 3
0.55000 3
0.60000 2
0.65000 2
0.70000 3
0.75000 3
0.80000 3
0.85000 2
0.90000 2
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 4
2.65000 4
2.70000 4
2.75000 6
2.80000 6
2.85000 6
2.90000 4
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 5
4.15000 5
4.20000 5
4.25000 5
4.30000 5
4.35000 5
4.40000 5
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 8
6.95000 8
7.00000 8
7.05000 9
7.10000 9
7.15000 9
7.20000 9
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 17
11.20000 17
11.25000 17
11.30000 17
11.35000 17
11.40000 17
11.45000 17
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 65
0.05000 65
0.10000 65
0.15000 65
0.20000 65
0.25000 65
0.30000 65
0.35000 65
0.40000 65
0.45000 65
0.50000 66
0.55000 66
0.60000 66
0.65000 66
0.70000 67
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 67
2.05000 67
2.10000 67
2.15000 67
2.20000 67
2.25000 67
2.30000 69
2.35000 69
2.40000 69
2.45000 69
2.50000 69
2.55000 69
2.60000 70
2.65000 71
2.70000 71
2.75000 73
2.80000 73
2.85000 73
2.90000 73
2.95000 73
3.00000 73
3.05000 73
3.10000 73
3.15000 73
3.20000 73
3.25000 73
3.30000 73
3.35000 73
3.40000 73
3.45000 73
3.50000 73
3.55000 73
3.60000 73
3.65000 73
3.70000 73
3.75000 73
3.80000 73
3.85000 73
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 77
4.15000 77
4.20000 77
4.25000 77
4.30000 77
4.35000 77
4.40000 77
4.45000 77
4.50000 77
4.55000 77
4.60000 77
4.65000 77
4.70000 77
4.75000 77
4.80000 77
4.85000 77
4.90000 77
4.95000 77
5.00000 77
5.05000 77
5.10000 77
5.15000 77
5.20000 77
5.25000 77
5.30000 77
5.35000 77
5.40000 77
5.45000 77
5.50000 77
5.55000 77
5.60000 77
5.65000 77
5.70000 77
5.75000 77
5.80000 77
5.85000 77
5.90000 77
5.95000 77
6.00000 77
6.05000 77
6.10000 77
6.15000 77
6.20000 77
6.25000 77
6.30000 77
6.35000 77
6.40000 77
6.45000 77
6.50000 77
6.55000 77
6.60000 77
6.65000 77
6.70000 77
6.75000 77
6.80000 77
6.85000 77
6.90000 84
6.95000 84
7.00000 84
7.05000 85
7.10000 85
7.15000 85
7.20000 85
7.25000 85
7.30000 85
7.35000 85
7.40000 85
7.45000 85
7.50000 85
7.55000 85
7.60000 85
7.65000 85
7.70000 85
7.75000 85
7.80000 85
7.85000 85
7.90000 85
7.95000 85
8.00000 85
8.05000 85
8.10000 85
8.15000 85
8.20000 85
8.25000 85
8.30000 85
8.35000 85
8.40000 85
8.45000 85
8.50000 85
8.55000 85
8.60000 85
8.65000 85
8.70000 85
8.75000 85
8.80000 85
8.85000 85
8.90000 85
8.95000 85
9.00000 85
9.05000 85
9.10000 85
9.15000 85
9.20000 85
9.25000 85
9.30000 85
9.35000 85
9.40000 85
9.45000 85
9.50000 85
9.55000 85
9.60000 85
9.65000 85
9.70000 85
9.75000 85
9.80000 85
9.85000 85
9.90000 85
9.95000 85
10.00000 85
10.05000 85
10.10000 85
10.15000 85
10.20000 85
10.25000 85
10.30000 85
10.35000 85
10.40000 85
10.45000 85
10.50000 85
10.55000 85
10.60000 85
10.65000 85
10.70000 85
10.75000 85
10.80000 85
10.85000 85
10.90000 85
10.95000 85
11.00000 85
11.05000 85
11.10000 85
11.15000 100
11.20000 100
11.25000 100
11.30000 100
11.35000 100
11.40000 100
11.45000 100
11.50000 100
11.55000 100
11.60000 100
11.65000 100
11.70000 100
11.75000 100
11.80000 100
11.85000 100
11.90000 100
11.95000 100
12.00000 100
12.05000 100
12.10000 100
12.15000 100
12.20000 100
12.25000 100
12.30000 100
12.35000 100
12.40000 100
12.45000 100


==> DATA/0.0035/secondbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 3
0.65000 3
0.70000 2
0.75000 2
0.80000 1
0.85000 2
0.90000 2
0.95000 3
1.00000 3
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 3
2.70000 3
2.75000 3
2.80000 3
2.85000 3
2.90000 5
2.95000 6
3.00000 6
3.05000 6
3.10000 4
3.15000 4
3.20000 4
3.25000 4
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 6
4.50000 6
4.55000 6
4.60000 6
4.65000 6
4.70000 6
4.75000 6
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 9
7.30000 9
7.35000 9
7.40000 9
7.45000 9
7.50000 9
7.55000 9
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 17
11.55000 17
11.60000 17
11.65000 17
11.70000 17
11.75000 17
11.80000 17
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/secondbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 61
0.05000 61
0.10000 61
0.15000 61
0.20000 61
0.25000 61
0.30000 61
0.35000 61
0.40000 61
0.45000 61
0.50000 61
0.55000 61
0.60000 61
0.65000 61
0.70000 62
0.75000 62
0.80000 63
0.85000 63
0.90000 63
0.95000 63
1.00000 63
1.05000 64
1.10000 64
1.15000 64
1.20000 64
1.25000 64
1.30000 64
1.35000 64
1.40000 64
1.45000 64
1.50000 64
1.55000 64
1.60000 64
1.65000 64
1.70000 64
1.75000 64
1.80000 64
1.85000 64
1.90000 64
1.95000 64
2.00000 64
2.05000 64
2.10000 64
2.15000 64
2.20000 64
2.25000 64
2.30000 64
2.35000 64
2.40000 64
2.45000 64
2.50000 64
2.55000 64
2.60000 64
2.65000 64
2.70000 64
2.75000 64
2.80000 64
2.85000 64
2.90000 64
2.95000 66
3.00000 66
3.05000 66
3.10000 68
3.15000 68
3.20000 68
3.25000 68
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 74
7.40000 74
7.45000 74
7.50000 74
7.55000 74
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 97
11.90000 97
11.95000 97
12.00000 97
12.05000 97
12.10000 97
12.15000 97
12.20000 97
12.25000 97
12.30000 97
12.35000 97
12.40000 97
12.45000 97


==> DATA/0.0035/secondbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 63
0.05000 63
0.10000 63
0.15000 63
0.20000 63
0.25000 63
0.30000 63
0.35000 63
0.40000 63
0.45000 63
0.50000 63
0.55000 63
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 66
1.00000 66
1.05000 66
1.10000 66
1.15000 66
1.20000 66
1.25000 66
1.30000 66
1.35000 66
1.40000 66
1.45000 66
1.50000 66
1.55000 66
1.60000 66
1.65000 66
1.70000 66
1.75000 66
1.80000 66
1.85000 66
1.90000 66
1.95000 66
2.00000 66
2.05000 66
2.10000 66
2.15000 66
2.20000 66
2.25000 66
2.30000 66
2.35000 66
2.40000 66
2.45000 66
2.50000 66
2.55000 66
2.60000 66
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0035/secondbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 3
0.25000 2
0.30000 3
0.35000 2
0.40000 2
0.45000 2
0.50000 3
0.55000 3
0.60000 2
0.65000 2
0.70000 2
0.75000 3
0.80000 3
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 3
2.35000 3
2.40000 3
2.45000 3
2.50000 3
2.55000 4
2.60000 5
2.65000 3
2.70000 4
2.75000 5
2.80000 6
2.85000 6
2.90000 4
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 5
4.15000 5
4.20000 5
4.25000 5
4.30000 5
4.35000 5
4.40000 5
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 8
6.95000 8
7.00000 9
7.05000 9
7.10000 9
7.15000 9
7.20000 9
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 17
11.20000 17
11.25000 17
11.30000 17
11.35000 17
11.40000 18
11.45000 18
11.50000 2
11.55000 2
11.60000 2
11.65000 2
11.70000 2
11.75000 2
11.80000 2
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/secondbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 62
0.05000 62
0.10000 62
0.15000 62
0.20000 63
0.25000 63
0.30000 64
0.35000 64
0.40000 64
0.45000 64
0.50000 65
0.55000 65
0.60000 66
0.65000 66
0.70000 66
0.75000 67
0.80000 67
0.85000 67
0.90000 67
0.95000 67
1.00000 67
1.05000 67
1.10000 67
1.15000 67
1.20000 67
1.25000 67
1.30000 67
1.35000 67
1.40000 67
1.45000 67
1.50000 67
1.55000 67
1.60000 67
1.65000 67
1.70000 67
1.75000 67
1.80000 67
1.85000 67
1.90000 67
1.95000 67
2.00000 67
2.05000 67
2.10000 67
2.15000 67
2.20000 67
2.25000 67
2.30000 68
2.35000 68
2.40000 68
2.45000 68
2.50000 68
2.55000 69
2.60000 70
2.65000 70
2.70000 71
2.75000 72
2.80000 73
2.85000 73
2.90000 73
2.95000 73
3.00000 73
3.05000 73
3.10000 73
3.15000 73
3.20000 73
3.25000 73
3.30000 73
3.35000 73
3.40000 73
3.45000 73
3.50000 73
3.55000 73
3.60000 73
3.65000 73
3.70000 73
3.75000 73
3.80000 73
3.85000 73
3.90000 73
3.95000 73
4.00000 73
4.05000 73
4.10000 77
4.15000 77
4.20000 77
4.25000 77
4.30000 77
4.35000 77
4.40000 77
4.45000 77
4.50000 77
4.55000 77
4.60000 77
4.65000 77
4.70000 77
4.75000 77
4.80000 77
4.85000 77
4.90000 77
4.95000 77
5.00000 77
5.05000 77
5.10000 77
5.15000 77
5.20000 77
5.25000 77
5.30000 77
5.35000 77
5.40000 77
5.45000 77
5.50000 77
5.55000 77
5.60000 77
5.65000 77
5.70000 77
5.75000 77
5.80000 77
5.85000 77
5.90000 77
5.95000 77
6.00000 77
6.05000 77
6.10000 77
6.15000 77
6.20000 77
6.25000 77
6.30000 77
6.35000 77
6.40000 77
6.45000 77
6.50000 77
6.55000 77
6.60000 77
6.65000 77
6.70000 77
6.75000 77
6.80000 77
6.85000 77
6.90000 84
6.95000 84
7.00000 85
7.05000 85
7.10000 85
7.15000 85
7.20000 85
7.25000 85
7.30000 85
7.35000 85
7.40000 85
7.45000 85
7.50000 85
7.55000 85
7.60000 85
7.65000 85
7.70000 85
7.75000 85
7.80000 85
7.85000 85
7.90000 85
7.95000 85
8.00000 85
8.05000 85
8.10000 85
8.15000 85
8.20000 85
8.25000 85
8.30000 85
8.35000 85
8.40000 85
8.45000 85
8.50000 85
8.55000 85
8.60000 85
8.65000 85
8.70000 85
8.75000 85
8.80000 85
8.85000 85
8.90000 85
8.95000 85
9.00000 85
9.05000 85
9.10000 85
9.15000 85
9.20000 85
9.25000 85
9.30000 85
9.35000 85
9.40000 85
9.45000 85
9.50000 85
9.55000 85
9.60000 85
9.65000 85
9.70000 85
9.75000 85
9.80000 85
9.85000 85
9.90000 85
9.95000 85
10.00000 85
10.05000 85
10.10000 85
10.15000 85
10.20000 85
10.25000 85
10.30000 85
10.35000 85
10.40000 85
10.45000 85
10.50000 85
10.55000 85
10.60000 85
10.65000 85
10.70000 85
10.75000 85
10.80000 85
10.85000 85
10.90000 85
10.95000 85
11.00000 85
11.05000 85
11.10000 85
11.15000 100
11.20000 100
11.25000 100
11.30000 100
11.35000 100
11.40000 101
11.45000 101
11.50000 101
11.55000 101
11.60000 101
11.65000 101
11.70000 101
11.75000 101
11.80000 101
11.85000 101
11.90000 101
11.95000 101
12.00000 101
12.05000 101
12.10000 101
12.15000 101
12.20000 101
12.25000 101
12.30000 101
12.35000 101
12.40000 101
12.45000 101


==> DATA/0.0035/secondbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 3
0.30000 2
0.35000 3
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 3
0.65000 3
0.70000 2
0.75000 2
0.80000 2
0.85000 3
0.90000 3
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 4
2.70000 4
2.75000 3
2.80000 3
2.85000 3
2.90000 5
2.95000 6
3.00000 6
3.05000 6
3.10000 4
3.15000 4
3.20000 4
3.25000 4
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 6
4.50000 6
4.55000 6
4.60000 6
4.65000 6
4.70000 6
4.75000 6
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 9
7.30000 9
7.35000 9
7.40000 9
7.45000 9
7.50000 9
7.55000 9
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 17
11.55000 17
11.60000 17
11.65000 17
11.70000 17
11.75000 17
11.80000 17
11.85000 2
11.90000 2
11.95000 2
12.00000 2
12.05000 2
12.10000 2
12.15000 2
12.20000 2
12.25000 2
12.30000 2
12.35000 2
12.40000 2
12.45000 2


==> DATA/0.0035/secondbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 58
0.05000 58
0.10000 58
0.15000 58
0.20000 58
0.25000 58
0.30000 59
0.35000 59
0.40000 60
0.45000 60
0.50000 60
0.55000 60
0.60000 61
0.65000 61
0.70000 62
0.75000 62
0.80000 62
0.85000 62
0.90000 62
0.95000 63
1.00000 63
1.05000 63
1.10000 63
1.15000 63
1.20000 63
1.25000 63
1.30000 63
1.35000 63
1.40000 63
1.45000 63
1.50000 63
1.55000 63
1.60000 63
1.65000 63
1.70000 63
1.75000 63
1.80000 63
1.85000 63
1.90000 63
1.95000 63
2.00000 63
2.05000 63
2.10000 63
2.15000 63
2.20000 63
2.25000 63
2.30000 63
2.35000 63
2.40000 63
2.45000 63
2.50000 63
2.55000 63
2.60000 63
2.65000 63
2.70000 63
2.75000 64
2.80000 64
2.85000 64
2.90000 64
2.95000 66
3.00000 66
3.05000 66
3.10000 68
3.15000 68
3.20000 68
3.25000 68
3.30000 70
3.35000 70
3.40000 70
3.45000 70
3.50000 70
3.55000 70
3.60000 70
3.65000 70
3.70000 70
3.75000 70
3.80000 70
3.85000 70
3.90000 70
3.95000 70
4.00000 70
4.05000 70
4.10000 70
4.15000 70
4.20000 70
4.25000 70
4.30000 70
4.35000 70
4.40000 70
4.45000 70
4.50000 70
4.55000 70
4.60000 70
4.65000 70
4.70000 70
4.75000 70
4.80000 74
4.85000 74
4.90000 74
4.95000 74
5.00000 74
5.05000 74
5.10000 74
5.15000 74
5.20000 74
5.25000 74
5.30000 74
5.35000 74
5.40000 74
5.45000 74
5.50000 74
5.55000 74
5.60000 74
5.65000 74
5.70000 74
5.75000 74
5.80000 74
5.85000 74
5.90000 74
5.95000 74
6.00000 74
6.05000 74
6.10000 74
6.15000 74
6.20000 74
6.25000 74
6.30000 74
6.35000 74
6.40000 74
6.45000 74
6.50000 74
6.55000 74
6.60000 74
6.65000 74
6.70000 74
6.75000 74
6.80000 74
6.85000 74
6.90000 74
6.95000 74
7.00000 74
7.05000 74
7.10000 74
7.15000 74
7.20000 74
7.25000 74
7.30000 74
7.35000 74
7.40000 74
7.45000 74
7.50000 74
7.55000 74
7.60000 82
7.65000 82
7.70000 82
7.75000 82
7.80000 82
7.85000 82
7.90000 82
7.95000 82
8.00000 82
8.05000 82
8.10000 82
8.15000 82
8.20000 82
8.25000 82
8.30000 82
8.35000 82
8.40000 82
8.45000 82
8.50000 82
8.55000 82
8.60000 82
8.65000 82
8.70000 82
8.75000 82
8.80000 82
8.85000 82
8.90000 82
8.95000 82
9.00000 82
9.05000 82
9.10000 82
9.15000 82
9.20000 82
9.25000 82
9.30000 82
9.35000 82
9.40000 82
9.45000 82
9.50000 82
9.55000 82
9.60000 82
9.65000 82
9.70000 82
9.75000 82
9.80000 82
9.85000 82
9.90000 82
9.95000 82
10.00000 82
10.05000 82
10.10000 82
10.15000 82
10.20000 82
10.25000 82
10.30000 82
10.35000 82
10.40000 82
10.45000 82
10.50000 82
10.55000 82
10.60000 82
10.65000 82
10.70000 82
10.75000 82
10.80000 82
10.85000 82
10.90000 82
10.95000 82
11.00000 82
11.05000 82
11.10000 82
11.15000 82
11.20000 82
11.25000 82
11.30000 82
11.35000 82
11.40000 82
11.45000 82
11.50000 82
11.55000 82
11.60000 82
11.65000 82
11.70000 82
11.75000 82
11.80000 82
11.85000 97
11.90000 97
11.95000 97
12.00000 97
12.05000 97
12.10000 97
12.15000 97
12.20000 97
12.25000 97
12.30000 97
12.35000 97
12.40000 97
12.45000 97


==> DATA/0.0035/secondbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 60
0.05000 60
0.10000 60
0.15000 60
0.20000 60
0.25000 61
0.30000 61
0.35000 62
0.40000 62
0.45000 62
0.50000 62
0.55000 62
0.60000 64
0.65000 64
0.70000 64
0.75000 64
0.80000 64
0.85000 65
0.90000 65
0.95000 65
1.00000 65
1.05000 65
1.10000 65
1.15000 65
1.20000 65
1.25000 65
1.30000 65
1.35000 65
1.40000 65
1.45000 65
1.50000 65
1.55000 65
1.60000 65
1.65000 65
1.70000 65
1.75000 65
1.80000 65
1.85000 65
1.90000 65
1.95000 65
2.00000 65
2.05000 65
2.10000 65
2.15000 65
2.20000 65
2.25000 65
2.30000 65
2.35000 65
2.40000 65
2.45000 65
2.50000 65
2.55000 65
2.60000 65
2.65000 67
2.70000 67
2.75000 67
2.80000 67
2.85000 67
2.90000 69
2.95000 72
3.00000 72
3.05000 72
3.10000 72
3.15000 72
3.20000 72
3.25000 72
3.30000 72
3.35000 72
3.40000 72
3.45000 72
3.50000 72
3.55000 72
3.60000 72
3.65000 72
3.70000 72
3.75000 72
3.80000 72
3.85000 72
3.90000 72
3.95000 72
4.00000 72
4.05000 72
4.10000 72
4.15000 72
4.20000 72
4.25000 72
4.30000 72
4.35000 72
4.40000 72
4.45000 76
4.50000 76
4.55000 76
4.60000 76
4.65000 76
4.70000 76
4.75000 76
4.80000 76
4.85000 76
4.90000 76
4.95000 76
5.00000 76
5.05000 76
5.10000 76
5.15000 76
5.20000 76
5.25000 76
5.30000 76
5.35000 76
5.40000 76
5.45000 76
5.50000 76
5.55000 76
5.60000 76
5.65000 76
5.70000 76
5.75000 76
5.80000 76
5.85000 76
5.90000 76
5.95000 76
6.00000 76
6.05000 76
6.10000 76
6.15000 76
6.20000 76
6.25000 76
6.30000 76
6.35000 76
6.40000 76
6.45000 76
6.50000 76
6.55000 76
6.60000 76
6.65000 76
6.70000 76
6.75000 76
6.80000 76
6.85000 76
6.90000 76
6.95000 76
7.00000 76
7.05000 76
7.10000 76
7.15000 76
7.20000 76
7.25000 83
7.30000 83
7.35000 83
7.40000 83
7.45000 83
7.50000 83
7.55000 83
7.60000 83
7.65000 83
7.70000 83
7.75000 83
7.80000 83
7.85000 83
7.90000 83
7.95000 83
8.00000 83
8.05000 83
8.10000 83
8.15000 83
8.20000 83
8.25000 83
8.30000 83
8.35000 83
8.40000 83
8.45000 83
8.50000 83
8.55000 83
8.60000 83
8.65000 83
8.70000 83
8.75000 83
8.80000 83
8.85000 83
8.90000 83
8.95000 83
9.00000 83
9.05000 83
9.10000 83
9.15000 83
9.20000 83
9.25000 83
9.30000 83
9.35000 83
9.40000 83
9.45000 83
9.50000 83
9.55000 83
9.60000 83
9.65000 83
9.70000 83
9.75000 83
9.80000 83
9.85000 83
9.90000 83
9.95000 83
10.00000 83
10.05000 83
10.10000 83
10.15000 83
10.20000 83
10.25000 83
10.30000 83
10.35000 83
10.40000 83
10.45000 83
10.50000 83
10.55000 83
10.60000 83
10.65000 83
10.70000 83
10.75000 83
10.80000 83
10.85000 83
10.90000 83
10.95000 83
11.00000 83
11.05000 83
11.10000 83
11.15000 83
11.20000 83
11.25000 83
11.30000 83
11.35000 83
11.40000 83
11.45000 83
11.50000 99
11.55000 99
11.60000 99
11.65000 99
11.70000 99
11.75000 99
11.80000 99
11.85000 99
11.90000 99
11.95000 99
12.00000 99
12.05000 99
12.10000 99
12.15000 99
12.20000 99
12.25000 99
12.30000 99
12.35000 99
12.40000 99
12.45000 99


==> DATA/0.0035/secondbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 2
3.60000 2
3.65000 3
3.70000 2
3.75000 3
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 2
5.60000 2
5.65000 3
5.70000 3
5.75000 3
5.80000 3
5.85000 3
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 4
7.95000 5
8.00000 5
8.05000 5
8.10000 5
8.15000 5
8.20000 5
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 6
8.80000 7
8.85000 7
8.90000 7
8.95000 7
9.00000 7
9.05000 7
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 11
10.55000 11
10.60000 11
10.65000 12
10.70000 12
10.75000 12
10.80000 12
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 24
2.15000 24
2.20000 24
2.25000 24
2.30000 24
2.35000 24
2.40000 24
2.45000 24
2.50000 24
2.55000 24
2.60000 24
2.65000 24
2.70000 24
2.75000 24
2.80000 24
2.85000 24
2.90000 24
2.95000 24
3.00000 24
3.05000 24
3.10000 25
3.15000 25
3.20000 25
3.25000 25
3.30000 25
3.35000 25
3.40000 25
3.45000 25
3.50000 25
3.55000 26
3.60000 26
3.65000 27
3.70000 27
3.75000 28
3.80000 28
3.85000 28
3.90000 28
3.95000 28
4.00000 28
4.05000 28
4.10000 28
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 31
5.60000 31
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 32
6.35000 32
6.40000 32
6.45000 32
6.50000 32
6.55000 32
6.60000 32
6.65000 32
6.70000 32
6.75000 32
6.80000 32
6.85000 32
6.90000 32
6.95000 32
7.00000 32
7.05000 32
7.10000 32
7.15000 32
7.20000 32
7.25000 32
7.30000 32
7.35000 32
7.40000 32
7.45000 32
7.50000 32
7.55000 32
7.60000 32
7.65000 32
7.70000 32
7.75000 32
7.80000 32
7.85000 32
7.90000 35
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 41
8.80000 42
8.85000 42
8.90000 42
8.95000 42
9.00000 42
9.05000 42
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 52
10.55000 52
10.60000 52
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0035/secondbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 2
3.75000 2
3.80000 3
3.85000 3
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 1
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 3
4.75000 3
4.80000 3
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 3
6.20000 3
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 5
8.55000 5
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 7
9.15000 7
9.20000 7
9.25000 7
9.30000 7
9.35000 7
9.40000 7
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 12
10.90000 12
10.95000 12
11.00000 12
11.05000 12
11.10000 12
11.15000 12
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 22
3.00000 22
3.05000 22
3.10000 22
3.15000 22
3.20000 22
3.25000 22
3.30000 22
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 23
3.85000 23
3.90000 24
3.95000 24
4.00000 24
4.05000 24
4.10000 25
4.15000 25
4.20000 25
4.25000 25
4.30000 25
4.35000 25
4.40000 25
4.45000 26
4.50000 26
4.55000 26
4.60000 26
4.65000 26
4.70000 26
4.75000 26
4.80000 26
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 28
6.05000 28
6.10000 28
6.15000 28
6.20000 28
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 30
8.55000 30
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 40
9.50000 40
9.55000 40
9.60000 40
9.65000 40
9.70000 40
9.75000 40
9.80000 40
9.85000 40
9.90000 40
9.95000 40
10.00000 40
10.05000 40
10.10000 40
10.15000 40
10.20000 40
10.25000 40
10.30000 40
10.35000 40
10.40000 40
10.45000 40
10.50000 40
10.55000 40
10.60000 40
10.65000 40
10.70000 40
10.75000 40
10.80000 40
10.85000 40
10.90000 40
10.95000 40
11.00000 40
11.05000 40
11.10000 40
11.15000 40
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0035/secondbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 23
2.90000 23
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 24
3.25000 24
3.30000 24
3.35000 24
3.40000 24
3.45000 24
3.50000 24
3.55000 24
3.60000 24
3.65000 24
3.70000 25
3.75000 25
3.80000 26
3.85000 26
3.90000 26
3.95000 26
4.00000 26
4.05000 26
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 29
5.60000 29
5.65000 29
5.70000 29
5.75000 29
5.80000 29
5.85000 29
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0035/secondbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 3
3.60000 3
3.65000 3
3.70000 2
3.75000 3
3.80000 2
3.85000 2
3.90000 2
3.95000 3
4.00000 3
4.05000 3
4.10000 1
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 3
5.60000 3
5.65000 3
5.70000 3
5.75000 3
5.80000 4
5.85000 4
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 4
7.95000 4
8.00000 4
8.05000 5
8.10000 5
8.15000 5
8.20000 5
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 6
8.80000 7
8.85000 7
8.90000 7
8.95000 7
9.00000 7
9.05000 7
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 11
10.55000 11
10.60000 12
10.65000 12
10.70000 12
10.75000 12
10.80000 12
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 23
2.30000 23
2.35000 23
2.40000 23
2.45000 23
2.50000 23
2.55000 23
2.60000 23
2.65000 23
2.70000 23
2.75000 23
2.80000 23
2.85000 23
2.90000 24
2.95000 24
3.00000 24
3.05000 24
3.10000 24
3.15000 24
3.20000 24
3.25000 24
3.30000 24
3.35000 25
3.40000 25
3.45000 25
3.50000 25
3.55000 26
3.60000 26
3.65000 26
3.70000 26
3.75000 27
3.80000 27
3.85000 27
3.90000 27
3.95000 28
4.00000 28
4.05000 28
4.10000 28
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 29
5.10000 29
5.15000 29
5.20000 29
5.25000 29
5.30000 29
5.35000 29
5.40000 29
5.45000 29
5.50000 29
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 32
6.35000 32
6.40000 32
6.45000 32
6.50000 32
6.55000 32
6.60000 32
6.65000 32
6.70000 32
6.75000 32
6.80000 32
6.85000 32
6.90000 32
6.95000 32
7.00000 32
7.05000 32
7.10000 32
7.15000 32
7.20000 32
7.25000 32
7.30000 32
7.35000 32
7.40000 32
7.45000 32
7.50000 32
7.55000 32
7.60000 32
7.65000 32
7.70000 32
7.75000 32
7.80000 32
7.85000 32
7.90000 35
7.95000 35
8.00000 35
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 41
8.80000 42
8.85000 42
8.90000 42
8.95000 42
9.00000 42
9.05000 42
9.10000 42
9.15000 42
9.20000 42
9.25000 42
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 52
10.55000 52
10.60000 53
10.65000 53
10.70000 53
10.75000 53
10.80000 53
10.85000 53
10.90000 53
10.95000 53
11.00000 53
11.05000 53
11.10000 53
11.15000 53
11.20000 53
11.25000 53
11.30000 53
11.35000 53
11.40000 53
11.45000 53
11.50000 53
11.55000 53
11.60000 53
11.65000 53
11.70000 53
11.75000 53
11.80000 53
11.85000 53
11.90000 53
11.95000 53
12.00000 53
12.05000 53
12.10000 53
12.15000 53
12.20000 53
12.25000 53
12.30000 53
12.35000 53
12.40000 53
12.45000 53


==> DATA/0.0035/secondbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 2
3.00000 2
3.05000 2
3.10000 2
3.15000 2
3.20000 2
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 2
3.85000 2
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 1
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 3
5.95000 3
6.00000 3
6.05000 3
6.10000 3
6.15000 3
6.20000 3
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 5
8.30000 5
8.35000 5
8.40000 5
8.45000 5
8.50000 5
8.55000 5
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 7
9.15000 7
9.20000 7
9.25000 7
9.30000 7
9.35000 7
9.40000 7
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 12
10.90000 12
10.95000 12
11.00000 12
11.05000 12
11.10000 12
11.15000 12
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 21
0.05000 21
0.10000 21
0.15000 21
0.20000 21
0.25000 21
0.30000 21
0.35000 21
0.40000 21
0.45000 21
0.50000 21
0.55000 21
0.60000 21
0.65000 21
0.70000 21
0.75000 21
0.80000 21
0.85000 21
0.90000 21
0.95000 21
1.00000 21
1.05000 21
1.10000 21
1.15000 21
1.20000 21
1.25000 21
1.30000 21
1.35000 21
1.40000 21
1.45000 21
1.50000 21
1.55000 21
1.60000 21
1.65000 21
1.70000 21
1.75000 21
1.80000 21
1.85000 21
1.90000 21
1.95000 21
2.00000 21
2.05000 21
2.10000 21
2.15000 21
2.20000 21
2.25000 21
2.30000 21
2.35000 21
2.40000 21
2.45000 21
2.50000 21
2.55000 21
2.60000 21
2.65000 21
2.70000 21
2.75000 21
2.80000 21
2.85000 21
2.90000 21
2.95000 21
3.00000 21
3.05000 21
3.10000 21
3.15000 21
3.20000 21
3.25000 22
3.30000 22
3.35000 22
3.40000 22
3.45000 22
3.50000 22
3.55000 23
3.60000 23
3.65000 23
3.70000 23
3.75000 23
3.80000 23
3.85000 23
3.90000 24
3.95000 24
4.00000 24
4.05000 24
4.10000 25
4.15000 25
4.20000 25
4.25000 25
4.30000 25
4.35000 25
4.40000 25
4.45000 26
4.50000 26
4.55000 26
4.60000 26
4.65000 26
4.70000 26
4.75000 26
4.80000 26
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 28
5.95000 28
6.00000 28
6.05000 28
6.10000 28
6.15000 28
6.20000 28
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 30
8.55000 30
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 40
9.50000 40
9.55000 40
9.60000 40
9.65000 40
9.70000 40
9.75000 40
9.80000 40
9.85000 40
9.90000 40
9.95000 40
10.00000 40
10.05000 40
10.10000 40
10.15000 40
10.20000 40
10.25000 40
10.30000 40
10.35000 40
10.40000 40
10.45000 40
10.50000 40
10.55000 40
10.60000 40
10.65000 40
10.70000 40
10.75000 40
10.80000 40
10.85000 40
10.90000 40
10.95000 40
11.00000 40
11.05000 40
11.10000 40
11.15000 40
11.20000 51
11.25000 51
11.30000 51
11.35000 51
11.40000 51
11.45000 51
11.50000 51
11.55000 51
11.60000 51
11.65000 51
11.70000 51
11.75000 51
11.80000 51
11.85000 51
11.90000 51
11.95000 51
12.00000 51
12.05000 51
12.10000 51
12.15000 51
12.20000 51
12.25000 51
12.30000 51
12.35000 51
12.40000 51
12.45000 51


==> DATA/0.0035/secondbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 22
1.95000 22
2.00000 22
2.05000 22
2.10000 22
2.15000 22
2.20000 22
2.25000 22
2.30000 22
2.35000 22
2.40000 22
2.45000 22
2.50000 22
2.55000 22
2.60000 22
2.65000 22
2.70000 22
2.75000 22
2.80000 22
2.85000 22
2.90000 22
2.95000 23
3.00000 23
3.05000 23
3.10000 23
3.15000 23
3.20000 23
3.25000 23
3.30000 23
3.35000 23
3.40000 23
3.45000 23
3.50000 23
3.55000 23
3.60000 23
3.65000 23
3.70000 24
3.75000 24
3.80000 25
3.85000 25
3.90000 25
3.95000 25
4.00000 25
4.05000 25
4.10000 27
4.15000 27
4.20000 27
4.25000 27
4.30000 27
4.35000 27
4.40000 27
4.45000 27
4.50000 28
4.55000 28
4.60000 28
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 28
5.10000 28
5.15000 28
5.20000 28
5.25000 28
5.30000 28
5.35000 28
5.40000 28
5.45000 28
5.50000 28
5.55000 28
5.60000 28
5.65000 28
5.70000 28
5.75000 28
5.80000 28
5.85000 28
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 31
8.20000 31
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 41
9.15000 41
9.20000 41
9.25000 41
9.30000 41
9.35000 41
9.40000 41
9.45000 41
9.50000 41
9.55000 41
9.60000 41
9.65000 41
9.70000 41
9.75000 41
9.80000 41
9.85000 41
9.90000 41
9.95000 41
10.00000 41
10.05000 41
10.10000 41
10.15000 41
10.20000 41
10.25000 41
10.30000 41
10.35000 41
10.40000 41
10.45000 41
10.50000 41
10.55000 41
10.60000 41
10.65000 41
10.70000 41
10.75000 41
10.80000 41
10.85000 52
10.90000 52
10.95000 52
11.00000 52
11.05000 52
11.10000 52
11.15000 52
11.20000 52
11.25000 52
11.30000 52
11.35000 52
11.40000 52
11.45000 52
11.50000 52
11.55000 52
11.60000 52
11.65000 52
11.70000 52
11.75000 52
11.80000 52
11.85000 52
11.90000 52
11.95000 52
12.00000 52
12.05000 52
12.10000 52
12.15000 52
12.20000 52
12.25000 52
12.30000 52
12.35000 52
12.40000 52
12.45000 52


==> DATA/0.0035/secondbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 3
2.25000 2
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 26
0.05000 26
0.10000 26
0.15000 26
0.20000 26
0.25000 26
0.30000 26
0.35000 26
0.40000 26
0.45000 26
0.50000 26
0.55000 26
0.60000 26
0.65000 26
0.70000 26
0.75000 26
0.80000 26
0.85000 26
0.90000 26
0.95000 26
1.00000 26
1.05000 26
1.10000 26
1.15000 26
1.20000 26
1.25000 26
1.30000 26
1.35000 26
1.40000 26
1.45000 26
1.50000 26
1.55000 26
1.60000 26
1.65000 26
1.70000 26
1.75000 26
1.80000 26
1.85000 26
1.90000 27
1.95000 27
2.00000 27
2.05000 28
2.10000 28
2.15000 28
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 33
4.40000 33
4.45000 33
4.50000 33
4.55000 33
4.60000 33
4.65000 33
4.70000 33
4.75000 33
4.80000 33
4.85000 33
4.90000 33
4.95000 33
5.00000 33
5.05000 33
5.10000 33
5.15000 33
5.20000 33
5.25000 33
5.30000 33
5.35000 33
5.40000 33
5.45000 33
5.50000 33
5.55000 33
5.60000 33
5.65000 33
5.70000 33
5.75000 33
5.80000 33
5.85000 33
5.90000 33
5.95000 36
6.00000 36
6.05000 36
6.10000 36
6.15000 36
6.20000 36
6.25000 36
6.30000 36
6.35000 36
6.40000 36
6.45000 36
6.50000 36
6.55000 36
6.60000 36
6.65000 36
6.70000 36
6.75000 36
6.80000 36
6.85000 36
6.90000 36
6.95000 36
7.00000 36
7.05000 36
7.10000 36
7.15000 36
7.20000 36
7.25000 36
7.30000 36
7.35000 36
7.40000 36
7.45000 36
7.50000 36
7.55000 36
7.60000 36
7.65000 36
7.70000 36
7.75000 36
7.80000 36
7.85000 36
7.90000 36
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 36
9.00000 36
9.05000 36
9.10000 36
9.15000 36
9.20000 36
9.25000 36
9.30000 36
9.35000 36
9.40000 36
9.45000 36
9.50000 36
9.55000 36
9.60000 36
9.65000 36
9.70000 36
9.75000 36
9.80000 36
9.85000 36
9.90000 36
9.95000 36
10.00000 36
10.05000 36
10.10000 36
10.15000 36
10.20000 36
10.25000 36
10.30000 36
10.35000 36
10.40000 36
10.45000 36
10.50000 36
10.55000 36
10.60000 36
10.65000 36
10.70000 36
10.75000 36
10.80000 36
10.85000 36
10.90000 36
10.95000 36
11.00000 36
11.05000 36
11.10000 36
11.15000 36
11.20000 36
11.25000 36
11.30000 36
11.35000 36
11.40000 36
11.45000 36
11.50000 36
11.55000 36
11.60000 36
11.65000 36
11.70000 36
11.75000 36
11.80000 36
11.85000 36
11.90000 36
11.95000 36
12.00000 36
12.05000 36
12.10000 36
12.15000 36
12.20000 36
12.25000 36
12.30000 36
12.35000 36
12.40000 36
12.45000 36


==> DATA/0.0035/secondbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 3
3.45000 2
3.50000 2
3.55000 2
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 3
4.75000 3
4.80000 3
4.85000 3
4.90000 2
4.95000 2
5.00000 2
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 4
6.45000 4
6.50000 4
6.55000 4
6.60000 3
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 24
2.15000 24
2.20000 25
2.25000 25
2.30000 25
2.35000 25
2.40000 26
2.45000 26
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 27
3.30000 27
3.35000 27
3.40000 27
3.45000 28
3.50000 28
3.55000 28
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 30
4.95000 30
5.00000 30
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 32
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/secondbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 26
2.10000 26
2.15000 26
2.20000 26
2.25000 27
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0035/secondbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 3
2.25000 3
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 26
1.50000 26
1.55000 26
1.60000 26
1.65000 26
1.70000 26
1.75000 26
1.80000 26
1.85000 26
1.90000 26
1.95000 26
2.00000 27
2.05000 27
2.10000 28
2.15000 28
2.20000 29
2.25000 29
2.30000 29
2.35000 29
2.40000 29
2.45000 29
2.50000 29
2.55000 29
2.60000 29
2.65000 29
2.70000 29
2.75000 29
2.80000 29
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 33
4.40000 33
4.45000 33
4.50000 33
4.55000 33
4.60000 33
4.65000 33
4.70000 33
4.75000 33
4.80000 33
4.85000 33
4.90000 33
4.95000 33
5.00000 33
5.05000 33
5.10000 33
5.15000 33
5.20000 33
5.25000 33
5.30000 33
5.35000 33
5.40000 33
5.45000 33
5.50000 33
5.55000 33
5.60000 33
5.65000 33
5.70000 33
5.75000 33
5.80000 33
5.85000 33
5.90000 33
5.95000 36
6.00000 36
6.05000 36
6.10000 36
6.15000 36
6.20000 36
6.25000 36
6.30000 36
6.35000 36
6.40000 36
6.45000 36
6.50000 36
6.55000 36
6.60000 36
6.65000 36
6.70000 36
6.75000 36
6.80000 36
6.85000 36
6.90000 36
6.95000 36
7.00000 36
7.05000 36
7.10000 36
7.15000 36
7.20000 36
7.25000 36
7.30000 36
7.35000 36
7.40000 36
7.45000 36
7.50000 36
7.55000 36
7.60000 36
7.65000 36
7.70000 36
7.75000 36
7.80000 36
7.85000 36
7.90000 36
7.95000 36
8.00000 36
8.05000 36
8.10000 36
8.15000 36
8.20000 36
8.25000 36
8.30000 36
8.35000 36
8.40000 36
8.45000 36
8.50000 36
8.55000 36
8.60000 36
8.65000 36
8.70000 36
8.75000 36
8.80000 36
8.85000 36
8.90000 36
8.95000 36
9.00000 36
9.05000 36
9.10000 36
9.15000 36
9.20000 36
9.25000 36
9.30000 36
9.35000 36
9.40000 36
9.45000 36
9.50000 36
9.55000 36
9.60000 36
9.65000 36
9.70000 36
9.75000 36
9.80000 36
9.85000 36
9.90000 36
9.95000 36
10.00000 36
10.05000 36
10.10000 36
10.15000 36
10.20000 36
10.25000 36
10.30000 36
10.35000 36
10.40000 36
10.45000 36
10.50000 36
10.55000 36
10.60000 36
10.65000 36
10.70000 36
10.75000 36
10.80000 36
10.85000 36
10.90000 36
10.95000 36
11.00000 36
11.05000 36
11.10000 36
11.15000 36
11.20000 36
11.25000 36
11.30000 36
11.35000 36
11.40000 36
11.45000 36
11.50000 36
11.55000 36
11.60000 36
11.65000 36
11.70000 36
11.75000 36
11.80000 36
11.85000 36
11.90000 36
11.95000 36
12.00000 36
12.05000 36
12.10000 36
12.15000 36
12.20000 36
12.25000 36
12.30000 36
12.35000 36
12.40000 36
12.45000 36


==> DATA/0.0035/secondbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 3
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 3
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 3
4.75000 3
4.80000 3
4.85000 3
4.90000 3
4.95000 3
5.00000 3
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 4
6.45000 4
6.50000 4
6.55000 4
6.60000 4
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/secondbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 24
2.05000 24
2.10000 24
2.15000 24
2.20000 24
2.25000 24
2.30000 25
2.35000 25
2.40000 25
2.45000 26
2.50000 26
2.55000 26
2.60000 26
2.65000 26
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 27
3.20000 27
3.25000 27
3.30000 27
3.35000 27
3.40000 27
3.45000 28
3.50000 28
3.55000 28
3.60000 28
3.65000 28
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 29
4.75000 29
4.80000 29
4.85000 29
4.90000 29
4.95000 29
5.00000 29
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/secondbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 25
2.00000 25
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 28
2.90000 28
2.95000 28
3.00000 28
3.05000 28
3.10000 28
3.15000 29
3.20000 29
3.25000 29
3.30000 29
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 32
6.00000 32
6.05000 32
6.10000 32
6.15000 32
6.20000 32
6.25000 32
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0035/thirdbest/AUT2019/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 3
7.85000 3
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/AUT2019/DHondt-Bribery-Max.dat <==
0.00000 31
0.05000 31
0.10000 31
0.15000 31
0.20000 31
0.25000 31
0.30000 31
0.35000 31
0.40000 31
0.45000 31
0.50000 31
0.55000 31
0.60000 31
0.65000 31
0.70000 31
0.75000 31
0.80000 31
0.85000 31
0.90000 31
0.95000 31
1.00000 31
1.05000 31
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/thirdbest/AUT2019/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/AUT2019/DHondt-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 32
8.55000 32
8.60000 32
8.65000 32
8.70000 32
8.75000 32
8.80000 32
8.85000 32
8.90000 32
8.95000 32
9.00000 32
9.05000 32
9.10000 32
9.15000 32
9.20000 32
9.25000 32
9.30000 32
9.35000 32
9.40000 32
9.45000 32
9.50000 32
9.55000 32
9.60000 32
9.65000 32
9.70000 32
9.75000 32
9.80000 32
9.85000 32
9.90000 32
9.95000 32
10.00000 32
10.05000 32
10.10000 32
10.15000 32
10.20000 32
10.25000 32
10.30000 32
10.35000 32
10.40000 32
10.45000 32
10.50000 32
10.55000 32
10.60000 32
10.65000 32
10.70000 32
10.75000 32
10.80000 32
10.85000 32
10.90000 32
10.95000 32
11.00000 32
11.05000 32
11.10000 32
11.15000 32
11.20000 32
11.25000 32
11.30000 32
11.35000 32
11.40000 32
11.45000 32
11.50000 32
11.55000 32
11.60000 32
11.65000 32
11.70000 32
11.75000 32
11.80000 32
11.85000 32
11.90000 32
11.95000 32
12.00000 32
12.05000 32
12.10000 32
12.15000 32
12.20000 32
12.25000 32
12.30000 32
12.35000 32
12.40000 32
12.45000 32


==> DATA/0.0035/thirdbest/AUT2019/DHondt-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0035/thirdbest/AUT2019/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 0
3.00000 0
3.05000 0
3.10000 0
3.15000 0
3.20000 0
3.25000 0
3.30000 0
3.35000 0
3.40000 0
3.45000 0
3.50000 0
3.55000 0
3.60000 0
3.65000 0
3.70000 0
3.75000 0
3.80000 0
3.85000 0
3.90000 0
3.95000 0
4.00000 0
4.05000 0
4.10000 0
4.15000 0
4.20000 0
4.25000 0
4.30000 0
4.35000 0
4.40000 0
4.45000 0
4.50000 0
4.55000 0
4.60000 0
4.65000 0
4.70000 0
4.75000 0
4.80000 0
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 3
7.85000 3
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/AUT2019/SainteLague-Bribery-Max.dat <==
0.00000 31
0.05000 31
0.10000 31
0.15000 31
0.20000 31
0.25000 31
0.30000 31
0.35000 31
0.40000 31
0.45000 31
0.50000 31
0.55000 31
0.60000 31
0.65000 31
0.70000 31
0.75000 31
0.80000 31
0.85000 31
0.90000 31
0.95000 31
1.00000 31
1.05000 31
1.10000 31
1.15000 31
1.20000 31
1.25000 31
1.30000 31
1.35000 31
1.40000 31
1.45000 31
1.50000 31
1.55000 31
1.60000 31
1.65000 31
1.70000 31
1.75000 31
1.80000 31
1.85000 31
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/thirdbest/AUT2019/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 3
8.20000 3
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/AUT2019/SainteLague-Bribery-Min.dat <==
0.00000 29
0.05000 29
0.10000 29
0.15000 29
0.20000 29
0.25000 29
0.30000 29
0.35000 29
0.40000 29
0.45000 29
0.50000 29
0.55000 29
0.60000 29
0.65000 29
0.70000 29
0.75000 29
0.80000 29
0.85000 29
0.90000 29
0.95000 29
1.00000 29
1.05000 29
1.10000 29
1.15000 29
1.20000 29
1.25000 29
1.30000 29
1.35000 29
1.40000 29
1.45000 29
1.50000 29
1.55000 29
1.60000 29
1.65000 29
1.70000 29
1.75000 29
1.80000 29
1.85000 29
1.90000 29
1.95000 29
2.00000 29
2.05000 29
2.10000 29
2.15000 29
2.20000 29
2.25000 30
2.30000 30
2.35000 30
2.40000 30
2.45000 30
2.50000 30
2.55000 30
2.60000 30
2.65000 30
2.70000 30
2.75000 30
2.80000 30
2.85000 30
2.90000 30
2.95000 30
3.00000 30
3.05000 30
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 30
4.40000 30
4.45000 30
4.50000 30
4.55000 30
4.60000 30
4.65000 30
4.70000 30
4.75000 30
4.80000 30
4.85000 30
4.90000 30
4.95000 30
5.00000 30
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 30
6.70000 30
6.75000 30
6.80000 30
6.85000 30
6.90000 30
6.95000 30
7.00000 30
7.05000 30
7.10000 30
7.15000 30
7.20000 30
7.25000 30
7.30000 30
7.35000 30
7.40000 30
7.45000 30
7.50000 30
7.55000 30
7.60000 30
7.65000 30
7.70000 30
7.75000 30
7.80000 30
7.85000 30
7.90000 30
7.95000 30
8.00000 30
8.05000 30
8.10000 30
8.15000 30
8.20000 30
8.25000 30
8.30000 30
8.35000 30
8.40000 30
8.45000 30
8.50000 32
8.55000 32
8.60000 32
8.65000 32
8.70000 32
8.75000 32
8.80000 32
8.85000 32
8.90000 32
8.95000 32
9.00000 32
9.05000 32
9.10000 32
9.15000 32
9.20000 32
9.25000 32
9.30000 32
9.35000 32
9.40000 32
9.45000 32
9.50000 32
9.55000 32
9.60000 32
9.65000 32
9.70000 32
9.75000 32
9.80000 32
9.85000 32
9.90000 32
9.95000 32
10.00000 32
10.05000 32
10.10000 32
10.15000 32
10.20000 32
10.25000 32
10.30000 32
10.35000 32
10.40000 32
10.45000 32
10.50000 32
10.55000 32
10.60000 32
10.65000 32
10.70000 32
10.75000 32
10.80000 32
10.85000 32
10.90000 32
10.95000 32
11.00000 32
11.05000 32
11.10000 32
11.15000 32
11.20000 32
11.25000 32
11.30000 32
11.35000 32
11.40000 32
11.45000 32
11.50000 32
11.55000 32
11.60000 32
11.65000 32
11.70000 32
11.75000 32
11.80000 32
11.85000 32
11.90000 32
11.95000 32
12.00000 32
12.05000 32
12.10000 32
12.15000 32
12.20000 32
12.25000 32
12.30000 32
12.35000 32
12.40000 32
12.45000 32


==> DATA/0.0035/thirdbest/AUT2019/SainteLague-NormalSeats.dat <==
0.00000 30
0.05000 30
0.10000 30
0.15000 30
0.20000 30
0.25000 30
0.30000 30
0.35000 30
0.40000 30
0.45000 30
0.50000 30
0.55000 30
0.60000 30
0.65000 30
0.70000 30
0.75000 30
0.80000 30
0.85000 30
0.90000 30
0.95000 30
1.00000 30
1.05000 30
1.10000 30
1.15000 30
1.20000 30
1.25000 30
1.30000 30
1.35000 30
1.40000 30
1.45000 30
1.50000 30
1.55000 30
1.60000 30
1.65000 30
1.70000 30
1.75000 30
1.80000 30
1.85000 30
1.90000 31
1.95000 31
2.00000 31
2.05000 31
2.10000 31
2.15000 31
2.20000 31
2.25000 31
2.30000 31
2.35000 31
2.40000 31
2.45000 31
2.50000 31
2.55000 31
2.60000 31
2.65000 31
2.70000 31
2.75000 31
2.80000 31
2.85000 31
2.90000 31
2.95000 31
3.00000 31
3.05000 31
3.10000 31
3.15000 31
3.20000 31
3.25000 31
3.30000 31
3.35000 31
3.40000 31
3.45000 31
3.50000 31
3.55000 31
3.60000 31
3.65000 31
3.70000 31
3.75000 31
3.80000 31
3.85000 31
3.90000 31
3.95000 31
4.00000 31
4.05000 31
4.10000 31
4.15000 31
4.20000 31
4.25000 31
4.30000 31
4.35000 31
4.40000 31
4.45000 31
4.50000 31
4.55000 31
4.60000 31
4.65000 31
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 31
6.35000 31
6.40000 31
6.45000 31
6.50000 31
6.55000 31
6.60000 31
6.65000 31
6.70000 31
6.75000 31
6.80000 31
6.85000 31
6.90000 31
6.95000 31
7.00000 31
7.05000 31
7.10000 31
7.15000 31
7.20000 31
7.25000 31
7.30000 31
7.35000 31
7.40000 31
7.45000 31
7.50000 31
7.55000 31
7.60000 31
7.65000 31
7.70000 31
7.75000 31
7.80000 31
7.85000 31
7.90000 31
7.95000 31
8.00000 31
8.05000 31
8.10000 31
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0035/thirdbest/BUL2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 3
3.85000 3
3.90000 3
3.95000 3
4.00000 3
4.05000 3
4.10000 3
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 5
8.65000 5
8.70000 5
8.75000 5
8.80000 5
8.85000 5
8.90000 5
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/BUL2023/DHondt-Bribery-Max.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 37
2.70000 37
2.75000 38
2.80000 38
2.85000 38
2.90000 38
2.95000 38
3.00000 38
3.05000 38
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 38
3.35000 38
3.40000 38
3.45000 38
3.50000 38
3.55000 38
3.60000 38
3.65000 38
3.70000 38
3.75000 38
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 40
8.55000 40
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0035/thirdbest/BUL2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 3
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 2
6.95000 2
7.00000 2
7.05000 2
7.10000 2
7.15000 2
7.20000 2
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 6
9.00000 6
9.05000 6
9.10000 6
9.15000 6
9.20000 5
9.25000 5
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/BUL2023/DHondt-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 33
0.30000 33
0.35000 33
0.40000 33
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 34
2.30000 34
2.35000 34
2.40000 34
2.45000 34
2.50000 34
2.55000 34
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 35
3.30000 35
3.35000 35
3.40000 35
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 36
4.45000 36
4.50000 37
4.55000 37
4.60000 37
4.65000 37
4.70000 37
4.75000 37
4.80000 37
4.85000 37
4.90000 37
4.95000 37
5.00000 37
5.05000 37
5.10000 37
5.15000 37
5.20000 37
5.25000 37
5.30000 37
5.35000 37
5.40000 37
5.45000 37
5.50000 37
5.55000 37
5.60000 37
5.65000 37
5.70000 37
5.75000 37
5.80000 37
5.85000 37
5.90000 37
5.95000 37
6.00000 37
6.05000 37
6.10000 37
6.15000 37
6.20000 37
6.25000 37
6.30000 37
6.35000 37
6.40000 37
6.45000 37
6.50000 37
6.55000 37
6.60000 37
6.65000 37
6.70000 37
6.75000 37
6.80000 37
6.85000 37
6.90000 37
6.95000 37
7.00000 37
7.05000 37
7.10000 37
7.15000 37
7.20000 37
7.25000 37
7.30000 37
7.35000 37
7.40000 37
7.45000 37
7.50000 37
7.55000 37
7.60000 37
7.65000 37
7.70000 37
7.75000 37
7.80000 37
7.85000 37
7.90000 37
7.95000 37
8.00000 37
8.05000 37
8.10000 37
8.15000 37
8.20000 37
8.25000 37
8.30000 37
8.35000 37
8.40000 37
8.45000 37
8.50000 37
8.55000 37
8.60000 37
8.65000 37
8.70000 37
8.75000 37
8.80000 37
8.85000 37
8.90000 37
8.95000 37
9.00000 37
9.05000 37
9.10000 37
9.15000 37
9.20000 38
9.25000 38
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0035/thirdbest/BUL2023/DHondt-NormalSeats.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0035/thirdbest/BUL2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 2
0.30000 2
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 2
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 3
3.85000 3
3.90000 3
3.95000 3
4.00000 3
4.05000 3
4.10000 3
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 5
8.65000 5
8.70000 5
8.75000 5
8.80000 5
8.85000 5
8.90000 5
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/BUL2023/SainteLague-Bribery-Max.dat <==
0.00000 35
0.05000 35
0.10000 35
0.15000 35
0.20000 35
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 36
0.70000 36
0.75000 36
0.80000 36
0.85000 36
0.90000 36
0.95000 36
1.00000 36
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 37
2.70000 37
2.75000 38
2.80000 38
2.85000 38
2.90000 38
2.95000 38
3.00000 38
3.05000 38
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 38
3.35000 38
3.40000 38
3.45000 38
3.50000 38
3.55000 38
3.60000 38
3.65000 38
3.70000 38
3.75000 38
3.80000 40
3.85000 40
3.90000 40
3.95000 40
4.00000 40
4.05000 40
4.10000 40
4.15000 40
4.20000 40
4.25000 40
4.30000 40
4.35000 40
4.40000 40
4.45000 40
4.50000 40
4.55000 40
4.60000 40
4.65000 40
4.70000 40
4.75000 40
4.80000 40
4.85000 40
4.90000 40
4.95000 40
5.00000 40
5.05000 40
5.10000 40
5.15000 40
5.20000 40
5.25000 40
5.30000 40
5.35000 40
5.40000 40
5.45000 40
5.50000 40
5.55000 40
5.60000 40
5.65000 40
5.70000 40
5.75000 40
5.80000 40
5.85000 40
5.90000 40
5.95000 40
6.00000 40
6.05000 40
6.10000 40
6.15000 40
6.20000 40
6.25000 40
6.30000 40
6.35000 40
6.40000 40
6.45000 40
6.50000 40
6.55000 40
6.60000 40
6.65000 40
6.70000 40
6.75000 40
6.80000 40
6.85000 40
6.90000 40
6.95000 40
7.00000 40
7.05000 40
7.10000 40
7.15000 40
7.20000 40
7.25000 40
7.30000 40
7.35000 40
7.40000 40
7.45000 40
7.50000 40
7.55000 40
7.60000 40
7.65000 40
7.70000 40
7.75000 40
7.80000 40
7.85000 40
7.90000 40
7.95000 40
8.00000 40
8.05000 40
8.10000 40
8.15000 40
8.20000 40
8.25000 40
8.30000 40
8.35000 40
8.40000 40
8.45000 40
8.50000 40
8.55000 40
8.60000 44
8.65000 44
8.70000 44
8.75000 44
8.80000 44
8.85000 44
8.90000 44
8.95000 44
9.00000 44
9.05000 44
9.10000 44
9.15000 44
9.20000 44
9.25000 44
9.30000 44
9.35000 44
9.40000 44
9.45000 44
9.50000 44
9.55000 44
9.60000 44
9.65000 44
9.70000 44
9.75000 44
9.80000 44
9.85000 44
9.90000 44
9.95000 44
10.00000 44
10.05000 44
10.10000 44
10.15000 44
10.20000 44
10.25000 44
10.30000 44
10.35000 44
10.40000 44
10.45000 44
10.50000 44
10.55000 44
10.60000 44
10.65000 44
10.70000 44
10.75000 44
10.80000 44
10.85000 44
10.90000 44
10.95000 44
11.00000 44
11.05000 44
11.10000 44
11.15000 44
11.20000 44
11.25000 44
11.30000 44
11.35000 44
11.40000 44
11.45000 44
11.50000 44
11.55000 44
11.60000 44
11.65000 44
11.70000 44
11.75000 44
11.80000 44
11.85000 44
11.90000 44
11.95000 44
12.00000 44
12.05000 44
12.10000 44
12.15000 44
12.20000 44
12.25000 44
12.30000 44
12.35000 44
12.40000 44
12.45000 44


==> DATA/0.0035/thirdbest/BUL2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 2
0.40000 2
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 2
2.50000 2
2.55000 2
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 2
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 2
3.40000 2
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 3
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 5
9.00000 5
9.05000 5
9.10000 5
9.15000 5
9.20000 5
9.25000 5
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/BUL2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 33
0.30000 33
0.35000 33
0.40000 33
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 34
0.75000 34
0.80000 34
0.85000 34
0.90000 34
0.95000 34
1.00000 34
1.05000 34
1.10000 34
1.15000 34
1.20000 34
1.25000 34
1.30000 34
1.35000 34
1.40000 34
1.45000 34
1.50000 34
1.55000 34
1.60000 34
1.65000 34
1.70000 34
1.75000 34
1.80000 34
1.85000 34
1.90000 34
1.95000 34
2.00000 34
2.05000 34
2.10000 34
2.15000 34
2.20000 34
2.25000 34
2.30000 34
2.35000 34
2.40000 34
2.45000 34
2.50000 34
2.55000 34
2.60000 35
2.65000 35
2.70000 35
2.75000 35
2.80000 35
2.85000 35
2.90000 35
2.95000 35
3.00000 35
3.05000 35
3.10000 35
3.15000 35
3.20000 35
3.25000 35
3.30000 35
3.35000 35
3.40000 35
3.45000 36
3.50000 36
3.55000 36
3.60000 36
3.65000 36
3.70000 36
3.75000 36
3.80000 36
3.85000 36
3.90000 36
3.95000 36
4.00000 36
4.05000 36
4.10000 36
4.15000 36
4.20000 36
4.25000 36
4.30000 36
4.35000 36
4.40000 36
4.45000 36
4.50000 38
4.55000 38
4.60000 38
4.65000 38
4.70000 38
4.75000 38
4.80000 38
4.85000 38
4.90000 38
4.95000 38
5.00000 38
5.05000 38
5.10000 38
5.15000 38
5.20000 38
5.25000 38
5.30000 38
5.35000 38
5.40000 38
5.45000 38
5.50000 38
5.55000 38
5.60000 38
5.65000 38
5.70000 38
5.75000 38
5.80000 38
5.85000 38
5.90000 38
5.95000 38
6.00000 38
6.05000 38
6.10000 38
6.15000 38
6.20000 38
6.25000 38
6.30000 38
6.35000 38
6.40000 38
6.45000 38
6.50000 38
6.55000 38
6.60000 38
6.65000 38
6.70000 38
6.75000 38
6.80000 38
6.85000 38
6.90000 38
6.95000 38
7.00000 38
7.05000 38
7.10000 38
7.15000 38
7.20000 38
7.25000 38
7.30000 38
7.35000 38
7.40000 38
7.45000 38
7.50000 38
7.55000 38
7.60000 38
7.65000 38
7.70000 38
7.75000 38
7.80000 38
7.85000 38
7.90000 38
7.95000 38
8.00000 38
8.05000 38
8.10000 38
8.15000 38
8.20000 38
8.25000 38
8.30000 38
8.35000 38
8.40000 38
8.45000 38
8.50000 38
8.55000 38
8.60000 38
8.65000 38
8.70000 38
8.75000 38
8.80000 38
8.85000 38
8.90000 38
8.95000 38
9.00000 38
9.05000 38
9.10000 38
9.15000 38
9.20000 38
9.25000 38
9.30000 42
9.35000 42
9.40000 42
9.45000 42
9.50000 42
9.55000 42
9.60000 42
9.65000 42
9.70000 42
9.75000 42
9.80000 42
9.85000 42
9.90000 42
9.95000 42
10.00000 42
10.05000 42
10.10000 42
10.15000 42
10.20000 42
10.25000 42
10.30000 42
10.35000 42
10.40000 42
10.45000 42
10.50000 42
10.55000 42
10.60000 42
10.65000 42
10.70000 42
10.75000 42
10.80000 42
10.85000 42
10.90000 42
10.95000 42
11.00000 42
11.05000 42
11.10000 42
11.15000 42
11.20000 42
11.25000 42
11.30000 42
11.35000 42
11.40000 42
11.45000 42
11.50000 42
11.55000 42
11.60000 42
11.65000 42
11.70000 42
11.75000 42
11.80000 42
11.85000 42
11.90000 42
11.95000 42
12.00000 42
12.05000 42
12.10000 42
12.15000 42
12.20000 42
12.25000 42
12.30000 42
12.35000 42
12.40000 42
12.45000 42


==> DATA/0.0035/thirdbest/BUL2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 35
0.40000 35
0.45000 35
0.50000 35
0.55000 35
0.60000 35
0.65000 35
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 35
1.10000 35
1.15000 35
1.20000 35
1.25000 35
1.30000 35
1.35000 35
1.40000 35
1.45000 35
1.50000 35
1.55000 35
1.60000 35
1.65000 35
1.70000 35
1.75000 35
1.80000 35
1.85000 35
1.90000 35
1.95000 35
2.00000 35
2.05000 35
2.10000 35
2.15000 35
2.20000 35
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 36
3.00000 36
3.05000 36
3.10000 37
3.15000 37
3.20000 37
3.25000 37
3.30000 37
3.35000 37
3.40000 37
3.45000 37
3.50000 37
3.55000 37
3.60000 37
3.65000 37
3.70000 37
3.75000 37
3.80000 37
3.85000 37
3.90000 37
3.95000 37
4.00000 37
4.05000 37
4.10000 37
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 39
4.85000 39
4.90000 39
4.95000 39
5.00000 39
5.05000 39
5.10000 39
5.15000 39
5.20000 39
5.25000 39
5.30000 39
5.35000 39
5.40000 39
5.45000 39
5.50000 39
5.55000 39
5.60000 39
5.65000 39
5.70000 39
5.75000 39
5.80000 39
5.85000 39
5.90000 39
5.95000 39
6.00000 39
6.05000 39
6.10000 39
6.15000 39
6.20000 39
6.25000 39
6.30000 39
6.35000 39
6.40000 39
6.45000 39
6.50000 39
6.55000 39
6.60000 39
6.65000 39
6.70000 39
6.75000 39
6.80000 39
6.85000 39
6.90000 39
6.95000 39
7.00000 39
7.05000 39
7.10000 39
7.15000 39
7.20000 39
7.25000 39
7.30000 39
7.35000 39
7.40000 39
7.45000 39
7.50000 39
7.55000 39
7.60000 39
7.65000 39
7.70000 39
7.75000 39
7.80000 39
7.85000 39
7.90000 39
7.95000 39
8.00000 39
8.05000 39
8.10000 39
8.15000 39
8.20000 39
8.25000 39
8.30000 39
8.35000 39
8.40000 39
8.45000 39
8.50000 39
8.55000 39
8.60000 39
8.65000 39
8.70000 39
8.75000 39
8.80000 39
8.85000 39
8.90000 39
8.95000 43
9.00000 43
9.05000 43
9.10000 43
9.15000 43
9.20000 43
9.25000 43
9.30000 43
9.35000 43
9.40000 43
9.45000 43
9.50000 43
9.55000 43
9.60000 43
9.65000 43
9.70000 43
9.75000 43
9.80000 43
9.85000 43
9.90000 43
9.95000 43
10.00000 43
10.05000 43
10.10000 43
10.15000 43
10.20000 43
10.25000 43
10.30000 43
10.35000 43
10.40000 43
10.45000 43
10.50000 43
10.55000 43
10.60000 43
10.65000 43
10.70000 43
10.75000 43
10.80000 43
10.85000 43
10.90000 43
10.95000 43
11.00000 43
11.05000 43
11.10000 43
11.15000 43
11.20000 43
11.25000 43
11.30000 43
11.35000 43
11.40000 43
11.45000 43
11.50000 43
11.55000 43
11.60000 43
11.65000 43
11.70000 43
11.75000 43
11.80000 43
11.85000 43
11.90000 43
11.95000 43
12.00000 43
12.05000 43
12.10000 43
12.15000 43
12.20000 43
12.25000 43
12.30000 43
12.35000 43
12.40000 43
12.45000 43


==> DATA/0.0035/thirdbest/GREECE2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 2
0.55000 2
0.60000 2
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 3
2.45000 3
2.50000 3
2.55000 3
2.60000 4
2.65000 3
2.70000 3
2.75000 4
2.80000 4
2.85000 4
2.90000 3
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 3
4.15000 3
4.20000 3
4.25000 3
4.30000 3
4.35000 3
4.40000 3
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 5
6.95000 5
7.00000 6
7.05000 6
7.10000 6
7.15000 6
7.20000 6
7.25000 2
7.30000 2
7.35000 2
7.40000 2
7.45000 2
7.50000 2
7.55000 2
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 2
11.20000 2
11.25000 2
11.30000 2
11.35000 2
11.40000 2
11.45000 2
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 49
11.80000 49
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/DHondt-Bribery-Max.dat <==
0.00000 37
0.05000 37
0.10000 37
0.15000 37
0.20000 37
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 38
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 38
0.80000 38
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 39
2.10000 39
2.15000 39
2.20000 39
2.25000 39
2.30000 39
2.35000 39
2.40000 40
2.45000 40
2.50000 40
2.55000 40
2.60000 41
2.65000 41
2.70000 41
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 42
3.20000 42
3.25000 42
3.30000 42
3.35000 42
3.40000 42
3.45000 42
3.50000 42
3.55000 42
3.60000 42
3.65000 42
3.70000 42
3.75000 42
3.80000 42
3.85000 42
3.90000 42
3.95000 42
4.00000 42
4.05000 42
4.10000 44
4.15000 44
4.20000 44
4.25000 44
4.30000 44
4.35000 44
4.40000 44
4.45000 44
4.50000 44
4.55000 44
4.60000 44
4.65000 44
4.70000 44
4.75000 44
4.80000 44
4.85000 44
4.90000 44
4.95000 44
5.00000 44
5.05000 44
5.10000 44
5.15000 44
5.20000 44
5.25000 44
5.30000 44
5.35000 44
5.40000 44
5.45000 44
5.50000 44
5.55000 44
5.60000 44
5.65000 44
5.70000 44
5.75000 44
5.80000 44
5.85000 44
5.90000 44
5.95000 44
6.00000 44
6.05000 44
6.10000 44
6.15000 44
6.20000 44
6.25000 44
6.30000 44
6.35000 44
6.40000 44
6.45000 44
6.50000 44
6.55000 44
6.60000 44
6.65000 44
6.70000 44
6.75000 44
6.80000 44
6.85000 44
6.90000 48
6.95000 48
7.00000 49
7.05000 49
7.10000 49
7.15000 49
7.20000 49
7.25000 49
7.30000 49
7.35000 49
7.40000 49
7.45000 49
7.50000 49
7.55000 49
7.60000 49
7.65000 49
7.70000 49
7.75000 49
7.80000 49
7.85000 49
7.90000 49
7.95000 49
8.00000 49
8.05000 49
8.10000 49
8.15000 49
8.20000 49
8.25000 49
8.30000 49
8.35000 49
8.40000 49
8.45000 49
8.50000 49
8.55000 49
8.60000 49
8.65000 49
8.70000 49
8.75000 49
8.80000 49
8.85000 49
8.90000 49
8.95000 49
9.00000 49
9.05000 49
9.10000 49
9.15000 49
9.20000 49
9.25000 49
9.30000 49
9.35000 49
9.40000 49
9.45000 49
9.50000 49
9.55000 49
9.60000 49
9.65000 49
9.70000 49
9.75000 49
9.80000 49
9.85000 49
9.90000 49
9.95000 49
10.00000 49
10.05000 49
10.10000 49
10.15000 49
10.20000 49
10.25000 49
10.30000 49
10.35000 49
10.40000 49
10.45000 49
10.50000 49
10.55000 49
10.60000 49
10.65000 49
10.70000 49
10.75000 49
10.80000 49
10.85000 49
10.90000 49
10.95000 49
11.00000 49
11.05000 49
11.10000 49
11.15000 49
11.20000 49
11.25000 49
11.30000 49
11.35000 49
11.40000 49
11.45000 49
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 49
11.80000 49
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 2
0.55000 2
0.60000 2
0.65000 3
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 3
2.95000 4
3.00000 4
3.05000 4
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 4
4.50000 4
4.55000 4
4.60000 4
4.65000 4
4.70000 4
4.75000 4
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 5
7.30000 5
7.35000 5
7.40000 5
7.45000 5
7.50000 5
7.55000 5
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/DHondt-Bribery-Min.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 34
0.30000 34
0.35000 34
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 37
3.00000 37
3.05000 37
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 39
3.35000 39
3.40000 39
3.45000 39
3.50000 39
3.55000 39
3.60000 39
3.65000 39
3.70000 39
3.75000 39
3.80000 39
3.85000 39
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 39
4.70000 39
4.75000 39
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 42
7.55000 42
7.60000 46
7.65000 46
7.70000 46
7.75000 46
7.80000 46
7.85000 46
7.90000 46
7.95000 46
8.00000 46
8.05000 46
8.10000 46
8.15000 46
8.20000 46
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 46
9.30000 46
9.35000 46
9.40000 46
9.45000 46
9.50000 46
9.55000 46
9.60000 46
9.65000 46
9.70000 46
9.75000 46
9.80000 46
9.85000 46
9.90000 46
9.95000 46
10.00000 46
10.05000 46
10.10000 46
10.15000 46
10.20000 46
10.25000 46
10.30000 46
10.35000 46
10.40000 46
10.45000 46
10.50000 46
10.55000 46
10.60000 46
10.65000 46
10.70000 46
10.75000 46
10.80000 46
10.85000 46
10.90000 46
10.95000 46
11.00000 46
11.05000 46
11.10000 46
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/DHondt-NormalSeats.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 36
0.30000 36
0.35000 36
0.40000 36
0.45000 36
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 39
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 47
7.30000 47
7.35000 47
7.40000 47
7.45000 47
7.50000 47
7.55000 47
7.60000 47
7.65000 47
7.70000 47
7.75000 47
7.80000 47
7.85000 47
7.90000 47
7.95000 47
8.00000 47
8.05000 47
8.10000 47
8.15000 47
8.20000 47
8.25000 47
8.30000 47
8.35000 47
8.40000 47
8.45000 47
8.50000 47
8.55000 47
8.60000 47
8.65000 47
8.70000 47
8.75000 47
8.80000 47
8.85000 47
8.90000 47
8.95000 47
9.00000 47
9.05000 47
9.10000 47
9.15000 47
9.20000 47
9.25000 47
9.30000 47
9.35000 47
9.40000 47
9.45000 47
9.50000 47
9.55000 47
9.60000 47
9.65000 47
9.70000 47
9.75000 47
9.80000 47
9.85000 47
9.90000 47
9.95000 47
10.00000 47
10.05000 47
10.10000 47
10.15000 47
10.20000 47
10.25000 47
10.30000 47
10.35000 47
10.40000 47
10.45000 47
10.50000 47
10.55000 47
10.60000 47
10.65000 47
10.70000 47
10.75000 47
10.80000 47
10.85000 47
10.90000 47
10.95000 47
11.00000 47
11.05000 47
11.10000 47
11.15000 47
11.20000 47
11.25000 47
11.30000 47
11.35000 47
11.40000 47
11.45000 47
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 2
0.05000 2
0.10000 2
0.15000 2
0.20000 2
0.25000 2
0.30000 2
0.35000 2
0.40000 2
0.45000 2
0.50000 1
0.55000 2
0.60000 2
0.65000 1
0.70000 1
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 2
2.35000 2
2.40000 2
2.45000 3
2.50000 3
2.55000 3
2.60000 4
2.65000 3
2.70000 3
2.75000 4
2.80000 4
2.85000 4
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 3
4.15000 3
4.20000 3
4.25000 4
4.30000 4
4.35000 4
4.40000 4
4.45000 2
4.50000 2
4.55000 2
4.60000 2
4.65000 2
4.70000 2
4.75000 2
4.80000 2
4.85000 2
4.90000 2
4.95000 2
5.00000 2
5.05000 2
5.10000 2
5.15000 2
5.20000 2
5.25000 2
5.30000 2
5.35000 2
5.40000 2
5.45000 2
5.50000 2
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 2
6.30000 2
6.35000 2
6.40000 2
6.45000 2
6.50000 2
6.55000 2
6.60000 2
6.65000 2
6.70000 2
6.75000 2
6.80000 2
6.85000 2
6.90000 6
6.95000 6
7.00000 6
7.05000 6
7.10000 6
7.15000 6
7.20000 6
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 49
11.80000 49
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/SainteLague-Bribery-Max.dat <==
0.00000 36
0.05000 36
0.10000 36
0.15000 36
0.20000 36
0.25000 37
0.30000 37
0.35000 37
0.40000 37
0.45000 37
0.50000 37
0.55000 38
0.60000 38
0.65000 38
0.70000 38
0.75000 39
0.80000 39
0.85000 39
0.90000 39
0.95000 39
1.00000 39
1.05000 39
1.10000 39
1.15000 39
1.20000 39
1.25000 39
1.30000 39
1.35000 39
1.40000 39
1.45000 39
1.50000 39
1.55000 39
1.60000 39
1.65000 39
1.70000 39
1.75000 39
1.80000 39
1.85000 39
1.90000 39
1.95000 39
2.00000 39
2.05000 39
2.10000 39
2.15000 39
2.20000 39
2.25000 39
2.30000 39
2.35000 39
2.40000 39
2.45000 40
2.50000 40
2.55000 40
2.60000 41
2.65000 41
2.70000 41
2.75000 42
2.80000 42
2.85000 42
2.90000 42
2.95000 42
3.00000 42
3.05000 42
3.10000 42
3.15000 42
3.20000 42
3.25000 42
3.30000 42
3.35000 42
3.40000 42
3.45000 42
3.50000 42
3.55000 42
3.60000 42
3.65000 42
3.70000 42
3.75000 42
3.80000 42
3.85000 42
3.90000 42
3.95000 42
4.00000 42
4.05000 42
4.10000 44
4.15000 44
4.20000 44
4.25000 45
4.30000 45
4.35000 45
4.40000 45
4.45000 45
4.50000 45
4.55000 45
4.60000 45
4.65000 45
4.70000 45
4.75000 45
4.80000 45
4.85000 45
4.90000 45
4.95000 45
5.00000 45
5.05000 45
5.10000 45
5.15000 45
5.20000 45
5.25000 45
5.30000 45
5.35000 45
5.40000 45
5.45000 45
5.50000 45
5.55000 45
5.60000 45
5.65000 45
5.70000 45
5.75000 45
5.80000 45
5.85000 45
5.90000 45
5.95000 45
6.00000 45
6.05000 45
6.10000 45
6.15000 45
6.20000 45
6.25000 45
6.30000 45
6.35000 45
6.40000 45
6.45000 45
6.50000 45
6.55000 45
6.60000 45
6.65000 45
6.70000 45
6.75000 45
6.80000 45
6.85000 45
6.90000 49
6.95000 49
7.00000 49
7.05000 49
7.10000 49
7.15000 49
7.20000 49
7.25000 49
7.30000 49
7.35000 49
7.40000 49
7.45000 49
7.50000 49
7.55000 49
7.60000 49
7.65000 49
7.70000 49
7.75000 49
7.80000 49
7.85000 49
7.90000 49
7.95000 49
8.00000 49
8.05000 49
8.10000 49
8.15000 49
8.20000 49
8.25000 49
8.30000 49
8.35000 49
8.40000 49
8.45000 49
8.50000 49
8.55000 49
8.60000 49
8.65000 49
8.70000 49
8.75000 49
8.80000 49
8.85000 49
8.90000 49
8.95000 49
9.00000 49
9.05000 49
9.10000 49
9.15000 49
9.20000 49
9.25000 49
9.30000 49
9.35000 49
9.40000 49
9.45000 49
9.50000 49
9.55000 49
9.60000 49
9.65000 49
9.70000 49
9.75000 49
9.80000 49
9.85000 49
9.90000 49
9.95000 49
10.00000 49
10.05000 49
10.10000 49
10.15000 49
10.20000 49
10.25000 49
10.30000 49
10.35000 49
10.40000 49
10.45000 49
10.50000 49
10.55000 49
10.60000 49
10.65000 49
10.70000 49
10.75000 49
10.80000 49
10.85000 49
10.90000 49
10.95000 49
11.00000 49
11.05000 49
11.10000 49
11.15000 49
11.20000 49
11.25000 49
11.30000 49
11.35000 49
11.40000 49
11.45000 49
11.50000 49
11.55000 49
11.60000 49
11.65000 49
11.70000 49
11.75000 49
11.80000 49
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 2
0.30000 2
0.35000 2
0.40000 1
0.45000 1
0.50000 2
0.55000 2
0.60000 2
0.65000 3
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 2
2.70000 2
2.75000 2
2.80000 2
2.85000 2
2.90000 4
2.95000 4
3.00000 4
3.05000 4
3.10000 3
3.15000 3
3.20000 3
3.25000 3
3.30000 2
3.35000 2
3.40000 2
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 2
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 2
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 4
4.50000 4
4.55000 4
4.60000 4
4.65000 3
4.70000 3
4.75000 3
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 6
7.30000 6
7.35000 6
7.40000 6
7.45000 6
7.50000 6
7.55000 6
7.60000 2
7.65000 2
7.70000 2
7.75000 2
7.80000 2
7.85000 2
7.90000 2
7.95000 2
8.00000 2
8.05000 2
8.10000 2
8.15000 2
8.20000 2
8.25000 2
8.30000 2
8.35000 2
8.40000 2
8.45000 2
8.50000 2
8.55000 2
8.60000 2
8.65000 2
8.70000 2
8.75000 2
8.80000 2
8.85000 2
8.90000 2
8.95000 2
9.00000 2
9.05000 2
9.10000 2
9.15000 2
9.20000 2
9.25000 2
9.30000 2
9.35000 2
9.40000 2
9.45000 2
9.50000 2
9.55000 2
9.60000 2
9.65000 2
9.70000 2
9.75000 2
9.80000 2
9.85000 2
9.90000 2
9.95000 2
10.00000 2
10.05000 2
10.10000 2
10.15000 2
10.20000 2
10.25000 2
10.30000 2
10.35000 2
10.40000 2
10.45000 2
10.50000 2
10.55000 2
10.60000 2
10.65000 2
10.70000 2
10.75000 2
10.80000 2
10.85000 2
10.90000 2
10.95000 2
11.00000 2
11.05000 2
11.10000 2
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/SainteLague-Bribery-Min.dat <==
0.00000 33
0.05000 33
0.10000 33
0.15000 33
0.20000 33
0.25000 33
0.30000 33
0.35000 33
0.40000 34
0.45000 34
0.50000 34
0.55000 34
0.60000 34
0.65000 34
0.70000 35
0.75000 35
0.80000 35
0.85000 35
0.90000 35
0.95000 35
1.00000 35
1.05000 36
1.10000 36
1.15000 36
1.20000 36
1.25000 36
1.30000 36
1.35000 36
1.40000 36
1.45000 36
1.50000 36
1.55000 36
1.60000 36
1.65000 36
1.70000 36
1.75000 36
1.80000 36
1.85000 36
1.90000 36
1.95000 36
2.00000 36
2.05000 36
2.10000 36
2.15000 36
2.20000 36
2.25000 36
2.30000 36
2.35000 36
2.40000 36
2.45000 36
2.50000 36
2.55000 36
2.60000 36
2.65000 36
2.70000 36
2.75000 36
2.80000 36
2.85000 36
2.90000 36
2.95000 37
3.00000 37
3.05000 37
3.10000 38
3.15000 38
3.20000 38
3.25000 38
3.30000 39
3.35000 39
3.40000 39
3.45000 39
3.50000 39
3.55000 39
3.60000 39
3.65000 39
3.70000 39
3.75000 39
3.80000 39
3.85000 39
3.90000 39
3.95000 39
4.00000 39
4.05000 39
4.10000 39
4.15000 39
4.20000 39
4.25000 39
4.30000 39
4.35000 39
4.40000 39
4.45000 39
4.50000 39
4.55000 39
4.60000 39
4.65000 40
4.70000 40
4.75000 40
4.80000 42
4.85000 42
4.90000 42
4.95000 42
5.00000 42
5.05000 42
5.10000 42
5.15000 42
5.20000 42
5.25000 42
5.30000 42
5.35000 42
5.40000 42
5.45000 42
5.50000 42
5.55000 42
5.60000 42
5.65000 42
5.70000 42
5.75000 42
5.80000 42
5.85000 42
5.90000 42
5.95000 42
6.00000 42
6.05000 42
6.10000 42
6.15000 42
6.20000 42
6.25000 42
6.30000 42
6.35000 42
6.40000 42
6.45000 42
6.50000 42
6.55000 42
6.60000 42
6.65000 42
6.70000 42
6.75000 42
6.80000 42
6.85000 42
6.90000 42
6.95000 42
7.00000 42
7.05000 42
7.10000 42
7.15000 42
7.20000 42
7.25000 42
7.30000 42
7.35000 42
7.40000 42
7.45000 42
7.50000 42
7.55000 42
7.60000 46
7.65000 46
7.70000 46
7.75000 46
7.80000 46
7.85000 46
7.90000 46
7.95000 46
8.00000 46
8.05000 46
8.10000 46
8.15000 46
8.20000 46
8.25000 46
8.30000 46
8.35000 46
8.40000 46
8.45000 46
8.50000 46
8.55000 46
8.60000 46
8.65000 46
8.70000 46
8.75000 46
8.80000 46
8.85000 46
8.90000 46
8.95000 46
9.00000 46
9.05000 46
9.10000 46
9.15000 46
9.20000 46
9.25000 46
9.30000 46
9.35000 46
9.40000 46
9.45000 46
9.50000 46
9.55000 46
9.60000 46
9.65000 46
9.70000 46
9.75000 46
9.80000 46
9.85000 46
9.90000 46
9.95000 46
10.00000 46
10.05000 46
10.10000 46
10.15000 46
10.20000 46
10.25000 46
10.30000 46
10.35000 46
10.40000 46
10.45000 46
10.50000 46
10.55000 46
10.60000 46
10.65000 46
10.70000 46
10.75000 46
10.80000 46
10.85000 46
10.90000 46
10.95000 46
11.00000 46
11.05000 46
11.10000 46
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/GREECE2023/SainteLague-NormalSeats.dat <==
0.00000 34
0.05000 34
0.10000 34
0.15000 34
0.20000 34
0.25000 35
0.30000 35
0.35000 35
0.40000 35
0.45000 35
0.50000 36
0.55000 36
0.60000 36
0.65000 37
0.70000 37
0.75000 37
0.80000 37
0.85000 37
0.90000 37
0.95000 37
1.00000 37
1.05000 37
1.10000 37
1.15000 37
1.20000 37
1.25000 37
1.30000 37
1.35000 37
1.40000 37
1.45000 37
1.50000 37
1.55000 37
1.60000 37
1.65000 37
1.70000 37
1.75000 37
1.80000 37
1.85000 37
1.90000 37
1.95000 37
2.00000 37
2.05000 37
2.10000 37
2.15000 37
2.20000 37
2.25000 37
2.30000 37
2.35000 37
2.40000 37
2.45000 37
2.50000 37
2.55000 37
2.60000 37
2.65000 38
2.70000 38
2.75000 38
2.80000 38
2.85000 38
2.90000 40
2.95000 41
3.00000 41
3.05000 41
3.10000 41
3.15000 41
3.20000 41
3.25000 41
3.30000 41
3.35000 41
3.40000 41
3.45000 41
3.50000 41
3.55000 41
3.60000 41
3.65000 41
3.70000 41
3.75000 41
3.80000 41
3.85000 41
3.90000 41
3.95000 41
4.00000 41
4.05000 41
4.10000 41
4.15000 41
4.20000 41
4.25000 41
4.30000 41
4.35000 41
4.40000 41
4.45000 43
4.50000 43
4.55000 43
4.60000 43
4.65000 43
4.70000 43
4.75000 43
4.80000 43
4.85000 43
4.90000 43
4.95000 43
5.00000 43
5.05000 43
5.10000 43
5.15000 43
5.20000 43
5.25000 43
5.30000 43
5.35000 43
5.40000 43
5.45000 43
5.50000 43
5.55000 43
5.60000 43
5.65000 43
5.70000 43
5.75000 43
5.80000 43
5.85000 43
5.90000 43
5.95000 43
6.00000 43
6.05000 43
6.10000 43
6.15000 43
6.20000 43
6.25000 43
6.30000 43
6.35000 43
6.40000 43
6.45000 43
6.50000 43
6.55000 43
6.60000 43
6.65000 43
6.70000 43
6.75000 43
6.80000 43
6.85000 43
6.90000 43
6.95000 43
7.00000 43
7.05000 43
7.10000 43
7.15000 43
7.20000 43
7.25000 48
7.30000 48
7.35000 48
7.40000 48
7.45000 48
7.50000 48
7.55000 48
7.60000 48
7.65000 48
7.70000 48
7.75000 48
7.80000 48
7.85000 48
7.90000 48
7.95000 48
8.00000 48
8.05000 48
8.10000 48
8.15000 48
8.20000 48
8.25000 48
8.30000 48
8.35000 48
8.40000 48
8.45000 48
8.50000 48
8.55000 48
8.60000 48
8.65000 48
8.70000 48
8.75000 48
8.80000 48
8.85000 48
8.90000 48
8.95000 48
9.00000 48
9.05000 48
9.10000 48
9.15000 48
9.20000 48
9.25000 48
9.30000 48
9.35000 48
9.40000 48
9.45000 48
9.50000 48
9.55000 48
9.60000 48
9.65000 48
9.70000 48
9.75000 48
9.80000 48
9.85000 48
9.90000 48
9.95000 48
10.00000 48
10.05000 48
10.10000 48
10.15000 48
10.20000 48
10.25000 48
10.30000 48
10.35000 48
10.40000 48
10.45000 48
10.50000 48
10.55000 48
10.60000 48
10.65000 48
10.70000 48
10.75000 48
10.80000 48
10.85000 48
10.90000 48
10.95000 48
11.00000 48
11.05000 48
11.10000 48
11.15000 48
11.20000 48
11.25000 48
11.30000 48
11.35000 48
11.40000 48
11.45000 48
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/DHondt-Bribery-Max-Diff.dat <==
0.00000 0
0.05000 0
0.10000 0
0.15000 0
0.20000 0
0.25000 0
0.30000 0
0.35000 0
0.40000 0
0.45000 0
0.50000 0
0.55000 0
0.60000 0
0.65000 0
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 2
3.60000 2
3.65000 2
3.70000 1
3.75000 2
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 3
8.20000 3
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 4
8.80000 4
8.85000 4
8.90000 5
8.95000 5
9.00000 5
9.05000 5
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 26
11.15000 26
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/DHondt-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 15
2.70000 15
2.75000 15
2.80000 15
2.85000 15
2.90000 15
2.95000 15
3.00000 15
3.05000 15
3.10000 15
3.15000 15
3.20000 15
3.25000 15
3.30000 15
3.35000 15
3.40000 15
3.45000 15
3.50000 15
3.55000 16
3.60000 16
3.65000 16
3.70000 16
3.75000 17
3.80000 17
3.85000 17
3.90000 17
3.95000 17
4.00000 17
4.05000 17
4.10000 17
4.15000 18
4.20000 18
4.25000 18
4.30000 18
4.35000 18
4.40000 18
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 19
5.60000 19
5.65000 19
5.70000 19
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 22
7.95000 22
8.00000 22
8.05000 22
8.10000 22
8.15000 22
8.20000 22
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 25
8.80000 25
8.85000 25
8.90000 26
8.95000 26
9.00000 26
9.05000 26
9.10000 26
9.15000 26
9.20000 26
9.25000 26
9.30000 26
9.35000 26
9.40000 26
9.45000 26
9.50000 26
9.55000 26
9.60000 26
9.65000 26
9.70000 26
9.75000 26
9.80000 26
9.85000 26
9.90000 26
9.95000 26
10.00000 26
10.05000 26
10.10000 26
10.15000 26
10.20000 26
10.25000 26
10.30000 26
10.35000 26
10.40000 26
10.45000 26
10.50000 26
10.55000 26
10.60000 26
10.65000 26
10.70000 26
10.75000 26
10.80000 26
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 26
11.15000 26
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 3
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 3
8.55000 3
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 5
9.15000 5
9.20000 5
9.25000 5
9.30000 5
9.35000 5
9.40000 4
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/DHondt-Bribery-Min.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 13
3.15000 13
3.20000 13
3.25000 13
3.30000 13
3.35000 13
3.40000 13
3.45000 13
3.50000 13
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 14
3.85000 14
3.90000 14
3.95000 14
4.00000 14
4.05000 14
4.10000 15
4.15000 15
4.20000 15
4.25000 15
4.30000 15
4.35000 15
4.40000 15
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 16
4.70000 16
4.75000 16
4.80000 16
4.85000 16
4.90000 16
4.95000 16
5.00000 16
5.05000 16
5.10000 16
5.15000 16
5.20000 16
5.25000 16
5.30000 16
5.35000 16
5.40000 16
5.45000 16
5.50000 16
5.55000 16
5.60000 16
5.65000 16
5.70000 16
5.75000 16
5.80000 16
5.85000 16
5.90000 16
5.95000 17
6.00000 17
6.05000 17
6.10000 17
6.15000 17
6.20000 17
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 18
8.45000 18
8.50000 18
8.55000 18
8.60000 20
8.65000 20
8.70000 20
8.75000 20
8.80000 20
8.85000 20
8.90000 20
8.95000 20
9.00000 20
9.05000 20
9.10000 20
9.15000 20
9.20000 20
9.25000 20
9.30000 20
9.35000 20
9.40000 21
9.45000 24
9.50000 24
9.55000 24
9.60000 24
9.65000 24
9.70000 24
9.75000 24
9.80000 24
9.85000 24
9.90000 24
9.95000 24
10.00000 24
10.05000 24
10.10000 24
10.15000 24
10.20000 24
10.25000 24
10.30000 24
10.35000 24
10.40000 24
10.45000 24
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/DHondt-NormalSeats.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 14
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 15
3.85000 15
3.90000 15
3.95000 15
4.00000 15
4.05000 15
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 1
2.15000 1
2.20000 1
2.25000 1
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 2
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 1
3.75000 2
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 2
4.20000 2
4.25000 2
4.30000 2
4.35000 2
4.40000 2
4.45000 2
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 2
5.60000 2
5.65000 2
5.70000 2
5.75000 2
5.80000 2
5.85000 2
5.90000 0
5.95000 0
6.00000 0
6.05000 0
6.10000 0
6.15000 0
6.20000 0
6.25000 0
6.30000 0
6.35000 0
6.40000 0
6.45000 0
6.50000 0
6.55000 0
6.60000 0
6.65000 0
6.70000 0
6.75000 0
6.80000 0
6.85000 0
6.90000 0
6.95000 0
7.00000 0
7.05000 0
7.10000 0
7.15000 0
7.20000 0
7.25000 0
7.30000 0
7.35000 0
7.40000 0
7.45000 0
7.50000 0
7.55000 0
7.60000 0
7.65000 0
7.70000 0
7.75000 0
7.80000 0
7.85000 0
7.90000 3
7.95000 3
8.00000 3
8.05000 3
8.10000 3
8.15000 3
8.20000 3
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 5
8.80000 5
8.85000 5
8.90000 5
8.95000 5
9.00000 5
9.05000 5
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 26
11.15000 26
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/SainteLague-Bribery-Max.dat <==
0.00000 14
0.05000 14
0.10000 14
0.15000 14
0.20000 14
0.25000 14
0.30000 14
0.35000 14
0.40000 14
0.45000 14
0.50000 14
0.55000 14
0.60000 14
0.65000 14
0.70000 14
0.75000 14
0.80000 14
0.85000 14
0.90000 14
0.95000 14
1.00000 14
1.05000 14
1.10000 14
1.15000 14
1.20000 14
1.25000 14
1.30000 14
1.35000 14
1.40000 14
1.45000 14
1.50000 14
1.55000 14
1.60000 14
1.65000 14
1.70000 14
1.75000 14
1.80000 14
1.85000 14
1.90000 14
1.95000 14
2.00000 14
2.05000 14
2.10000 14
2.15000 14
2.20000 14
2.25000 14
2.30000 14
2.35000 14
2.40000 14
2.45000 14
2.50000 14
2.55000 14
2.60000 14
2.65000 14
2.70000 14
2.75000 14
2.80000 14
2.85000 14
2.90000 15
2.95000 15
3.00000 15
3.05000 15
3.10000 15
3.15000 15
3.20000 15
3.25000 15
3.30000 15
3.35000 15
3.40000 15
3.45000 15
3.50000 16
3.55000 16
3.60000 16
3.65000 16
3.70000 16
3.75000 17
3.80000 17
3.85000 17
3.90000 17
3.95000 17
4.00000 17
4.05000 17
4.10000 17
4.15000 18
4.20000 18
4.25000 18
4.30000 18
4.35000 18
4.40000 18
4.45000 18
4.50000 18
4.55000 18
4.60000 18
4.65000 18
4.70000 18
4.75000 18
4.80000 18
4.85000 18
4.90000 18
4.95000 18
5.00000 18
5.05000 18
5.10000 18
5.15000 18
5.20000 18
5.25000 18
5.30000 18
5.35000 18
5.40000 18
5.45000 18
5.50000 18
5.55000 19
5.60000 19
5.65000 19
5.70000 19
5.75000 19
5.80000 19
5.85000 19
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 22
7.95000 22
8.00000 22
8.05000 22
8.10000 22
8.15000 22
8.20000 22
8.25000 22
8.30000 22
8.35000 22
8.40000 22
8.45000 22
8.50000 22
8.55000 22
8.60000 22
8.65000 22
8.70000 22
8.75000 26
8.80000 26
8.85000 26
8.90000 26
8.95000 26
9.00000 26
9.05000 26
9.10000 26
9.15000 26
9.20000 26
9.25000 26
9.30000 26
9.35000 26
9.40000 26
9.45000 26
9.50000 26
9.55000 26
9.60000 26
9.65000 26
9.70000 26
9.75000 26
9.80000 26
9.85000 26
9.90000 26
9.95000 26
10.00000 26
10.05000 26
10.10000 26
10.15000 26
10.20000 26
10.25000 26
10.30000 26
10.35000 26
10.40000 26
10.45000 26
10.50000 26
10.55000 26
10.60000 26
10.65000 26
10.70000 26
10.75000 26
10.80000 26
10.85000 26
10.90000 26
10.95000 26
11.00000 26
11.05000 26
11.10000 26
11.15000 26
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 0
1.35000 0
1.40000 0
1.45000 0
1.50000 0
1.55000 0
1.60000 0
1.65000 0
1.70000 0
1.75000 0
1.80000 0
1.85000 0
1.90000 0
1.95000 0
2.00000 0
2.05000 0
2.10000 0
2.15000 0
2.20000 0
2.25000 0
2.30000 0
2.35000 0
2.40000 0
2.45000 0
2.50000 0
2.55000 0
2.60000 0
2.65000 0
2.70000 0
2.75000 0
2.80000 0
2.85000 0
2.90000 0
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 1
3.20000 1
3.25000 1
3.30000 1
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 0
3.60000 0
3.65000 0
3.70000 1
3.75000 1
3.80000 2
3.85000 2
3.90000 2
3.95000 2
4.00000 2
4.05000 2
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 0
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 1
4.75000 1
4.80000 1
4.85000 0
4.90000 0
4.95000 0
5.00000 0
5.05000 0
5.10000 0
5.15000 0
5.20000 0
5.25000 0
5.30000 0
5.35000 0
5.40000 0
5.45000 0
5.50000 0
5.55000 0
5.60000 0
5.65000 0
5.70000 0
5.75000 0
5.80000 0
5.85000 0
5.90000 2
5.95000 2
6.00000 2
6.05000 2
6.10000 2
6.15000 2
6.20000 2
6.25000 1
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 3
8.30000 3
8.35000 3
8.40000 3
8.45000 3
8.50000 3
8.55000 3
8.60000 0
8.65000 0
8.70000 0
8.75000 0
8.80000 0
8.85000 0
8.90000 0
8.95000 0
9.00000 0
9.05000 0
9.10000 4
9.15000 4
9.20000 4
9.25000 4
9.30000 4
9.35000 4
9.40000 4
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/SainteLague-Bribery-Min.dat <==
0.00000 12
0.05000 12
0.10000 12
0.15000 12
0.20000 12
0.25000 12
0.30000 12
0.35000 12
0.40000 12
0.45000 12
0.50000 12
0.55000 12
0.60000 12
0.65000 12
0.70000 12
0.75000 12
0.80000 12
0.85000 12
0.90000 12
0.95000 12
1.00000 12
1.05000 12
1.10000 12
1.15000 12
1.20000 12
1.25000 12
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 13
3.00000 13
3.05000 13
3.10000 13
3.15000 13
3.20000 13
3.25000 13
3.30000 13
3.35000 13
3.40000 13
3.45000 13
3.50000 13
3.55000 14
3.60000 14
3.65000 14
3.70000 14
3.75000 14
3.80000 14
3.85000 14
3.90000 14
3.95000 14
4.00000 14
4.05000 14
4.10000 15
4.15000 15
4.20000 15
4.25000 15
4.30000 15
4.35000 15
4.40000 15
4.45000 16
4.50000 16
4.55000 16
4.60000 16
4.65000 16
4.70000 16
4.75000 16
4.80000 16
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 17
5.95000 17
6.00000 17
6.05000 17
6.10000 17
6.15000 17
6.20000 17
6.25000 18
6.30000 18
6.35000 18
6.40000 18
6.45000 18
6.50000 18
6.55000 18
6.60000 18
6.65000 18
6.70000 18
6.75000 18
6.80000 18
6.85000 18
6.90000 18
6.95000 18
7.00000 18
7.05000 18
7.10000 18
7.15000 18
7.20000 18
7.25000 18
7.30000 18
7.35000 18
7.40000 18
7.45000 18
7.50000 18
7.55000 18
7.60000 18
7.65000 18
7.70000 18
7.75000 18
7.80000 18
7.85000 18
7.90000 18
7.95000 18
8.00000 18
8.05000 18
8.10000 18
8.15000 18
8.20000 18
8.25000 18
8.30000 18
8.35000 18
8.40000 18
8.45000 18
8.50000 18
8.55000 18
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 21
9.15000 21
9.20000 21
9.25000 21
9.30000 21
9.35000 21
9.40000 21
9.45000 24
9.50000 24
9.55000 24
9.60000 24
9.65000 24
9.70000 24
9.75000 24
9.80000 24
9.85000 24
9.90000 24
9.95000 24
10.00000 24
10.05000 24
10.10000 24
10.15000 24
10.20000 24
10.25000 24
10.30000 24
10.35000 24
10.40000 24
10.45000 24
10.50000 0
10.55000 0
10.60000 0
10.65000 0
10.70000 0
10.75000 0
10.80000 0
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/IKE2022/SainteLague-NormalSeats.dat <==
0.00000 13
0.05000 13
0.10000 13
0.15000 13
0.20000 13
0.25000 13
0.30000 13
0.35000 13
0.40000 13
0.45000 13
0.50000 13
0.55000 13
0.60000 13
0.65000 13
0.70000 13
0.75000 13
0.80000 13
0.85000 13
0.90000 13
0.95000 13
1.00000 13
1.05000 13
1.10000 13
1.15000 13
1.20000 13
1.25000 13
1.30000 13
1.35000 13
1.40000 13
1.45000 13
1.50000 13
1.55000 13
1.60000 13
1.65000 13
1.70000 13
1.75000 13
1.80000 13
1.85000 13
1.90000 13
1.95000 13
2.00000 13
2.05000 13
2.10000 13
2.15000 13
2.20000 13
2.25000 13
2.30000 13
2.35000 13
2.40000 13
2.45000 13
2.50000 13
2.55000 13
2.60000 13
2.65000 13
2.70000 13
2.75000 13
2.80000 13
2.85000 13
2.90000 13
2.95000 14
3.00000 14
3.05000 14
3.10000 14
3.15000 14
3.20000 14
3.25000 14
3.30000 14
3.35000 14
3.40000 14
3.45000 14
3.50000 14
3.55000 14
3.60000 14
3.65000 14
3.70000 15
3.75000 15
3.80000 16
3.85000 16
3.90000 16
3.95000 16
4.00000 16
4.05000 16
4.10000 16
4.15000 16
4.20000 16
4.25000 16
4.30000 16
4.35000 16
4.40000 16
4.45000 16
4.50000 17
4.55000 17
4.60000 17
4.65000 17
4.70000 17
4.75000 17
4.80000 17
4.85000 17
4.90000 17
4.95000 17
5.00000 17
5.05000 17
5.10000 17
5.15000 17
5.20000 17
5.25000 17
5.30000 17
5.35000 17
5.40000 17
5.45000 17
5.50000 17
5.55000 17
5.60000 17
5.65000 17
5.70000 17
5.75000 17
5.80000 17
5.85000 17
5.90000 19
5.95000 19
6.00000 19
6.05000 19
6.10000 19
6.15000 19
6.20000 19
6.25000 19
6.30000 19
6.35000 19
6.40000 19
6.45000 19
6.50000 19
6.55000 19
6.60000 19
6.65000 19
6.70000 19
6.75000 19
6.80000 19
6.85000 19
6.90000 19
6.95000 19
7.00000 19
7.05000 19
7.10000 19
7.15000 19
7.20000 19
7.25000 19
7.30000 19
7.35000 19
7.40000 19
7.45000 19
7.50000 19
7.55000 19
7.60000 19
7.65000 19
7.70000 19
7.75000 19
7.80000 19
7.85000 19
7.90000 19
7.95000 19
8.00000 19
8.05000 19
8.10000 19
8.15000 19
8.20000 19
8.25000 21
8.30000 21
8.35000 21
8.40000 21
8.45000 21
8.50000 21
8.55000 21
8.60000 21
8.65000 21
8.70000 21
8.75000 21
8.80000 21
8.85000 21
8.90000 21
8.95000 21
9.00000 21
9.05000 21
9.10000 25
9.15000 25
9.20000 25
9.25000 25
9.30000 25
9.35000 25
9.40000 25
9.45000 25
9.50000 25
9.55000 25
9.60000 25
9.65000 25
9.70000 25
9.75000 25
9.80000 25
9.85000 25
9.90000 25
9.95000 25
10.00000 25
10.05000 25
10.10000 25
10.15000 25
10.20000 25
10.25000 25
10.30000 25
10.35000 25
10.40000 25
10.45000 25
10.50000 25
10.55000 25
10.60000 25
10.65000 25
10.70000 25
10.75000 25
10.80000 25
10.85000 0
10.90000 0
10.95000 0
11.00000 0
11.05000 0
11.10000 0
11.15000 0
11.20000 0
11.25000 0
11.30000 0
11.35000 0
11.40000 0
11.45000 0
11.50000 0
11.55000 0
11.60000 0
11.65000 0
11.70000 0
11.75000 0
11.80000 0
11.85000 0
11.90000 0
11.95000 0
12.00000 0
12.05000 0
12.10000 0
12.15000 0
12.20000 0
12.25000 0
12.30000 0
12.35000 0
12.40000 0
12.45000 0


==> DATA/0.0035/thirdbest/TWK2023/DHondt-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 2
1.90000 2
1.95000 2
2.00000 2
2.05000 2
2.10000 1
2.15000 1
2.20000 2
2.25000 2
2.30000 1
2.35000 1
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 2
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/TWK2023/DHondt-Bribery-Max.dat <==
0.00000 25
0.05000 25
0.10000 25
0.15000 25
0.20000 25
0.25000 25
0.30000 25
0.35000 25
0.40000 25
0.45000 25
0.50000 25
0.55000 25
0.60000 25
0.65000 25
0.70000 25
0.75000 25
0.80000 25
0.85000 25
0.90000 25
0.95000 25
1.00000 25
1.05000 25
1.10000 25
1.15000 25
1.20000 25
1.25000 25
1.30000 25
1.35000 25
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 26
1.90000 26
1.95000 26
2.00000 26
2.05000 27
2.10000 27
2.15000 27
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 29
2.85000 29
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 32
4.40000 32
4.45000 32
4.50000 32
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 35
6.00000 35
6.05000 35
6.10000 35
6.15000 35
6.20000 35
6.25000 35
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0035/thirdbest/TWK2023/DHondt-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 1
0.75000 1
0.80000 1
0.85000 1
0.90000 1
0.95000 1
1.00000 1
1.05000 1
1.10000 1
1.15000 1
1.20000 1
1.25000 1
1.30000 1
1.35000 1
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 1
2.00000 1
2.05000 2
2.10000 2
2.15000 2
2.20000 2
2.25000 2
2.30000 3
2.35000 2
2.40000 2
2.45000 2
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 3
3.45000 2
3.50000 2
3.55000 2
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 3
4.75000 3
4.80000 3
4.85000 3
4.90000 2
4.95000 2
5.00000 2
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 4
6.45000 4
6.50000 4
6.55000 4
6.60000 4
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/TWK2023/DHondt-Bribery-Min.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 23
0.75000 23
0.80000 23
0.85000 23
0.90000 23
0.95000 23
1.00000 23
1.05000 23
1.10000 23
1.15000 23
1.20000 23
1.25000 23
1.30000 23
1.35000 23
1.40000 23
1.45000 23
1.50000 23
1.55000 23
1.60000 23
1.65000 23
1.70000 23
1.75000 23
1.80000 23
1.85000 23
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 24
2.15000 24
2.20000 24
2.25000 24
2.30000 24
2.35000 25
2.40000 25
2.45000 25
2.50000 26
2.55000 26
2.60000 26
2.65000 26
2.70000 26
2.75000 26
2.80000 26
2.85000 26
2.90000 26
2.95000 26
3.00000 26
3.05000 26
3.10000 26
3.15000 26
3.20000 26
3.25000 26
3.30000 26
3.35000 26
3.40000 26
3.45000 27
3.50000 27
3.55000 27
3.60000 28
3.65000 28
3.70000 28
3.75000 28
3.80000 28
3.85000 28
3.90000 28
3.95000 28
4.00000 28
4.05000 28
4.10000 28
4.15000 28
4.20000 28
4.25000 28
4.30000 28
4.35000 28
4.40000 28
4.45000 28
4.50000 28
4.55000 28
4.60000 28
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 29
4.95000 29
5.00000 29
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0035/thirdbest/TWK2023/DHondt-NormalSeats.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 25
2.10000 26
2.15000 26
2.20000 26
2.25000 26
2.30000 27
2.35000 27
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/0.0035/thirdbest/TWK2023/SainteLague-Bribery-Max-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 0
0.75000 0
0.80000 0
0.85000 0
0.90000 0
0.95000 0
1.00000 0
1.05000 0
1.10000 0
1.15000 0
1.20000 0
1.25000 0
1.30000 0
1.35000 0
1.40000 1
1.45000 1
1.50000 1
1.55000 1
1.60000 1
1.65000 1
1.70000 1
1.75000 1
1.80000 1
1.85000 1
1.90000 1
1.95000 2
2.00000 2
2.05000 2
2.10000 2
2.15000 2
2.20000 3
2.25000 3
2.30000 2
2.35000 2
2.40000 1
2.45000 1
2.50000 1
2.55000 1
2.60000 1
2.65000 1
2.70000 1
2.75000 1
2.80000 1
2.85000 2
2.90000 2
2.95000 2
3.00000 2
3.05000 2
3.10000 3
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 1
3.40000 1
3.45000 1
3.50000 1
3.55000 1
3.60000 1
3.65000 1
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 3
4.40000 3
4.45000 3
4.50000 3
4.55000 3
4.60000 3
4.65000 3
4.70000 1
4.75000 1
4.80000 1
4.85000 1
4.90000 1
4.95000 1
5.00000 1
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 4
6.00000 4
6.05000 4
6.10000 4
6.15000 4
6.20000 4
6.25000 4
6.30000 1
6.35000 1
6.40000 1
6.45000 1
6.50000 1
6.55000 1
6.60000 1
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/TWK2023/SainteLague-Bribery-Max.dat <==
0.00000 24
0.05000 24
0.10000 24
0.15000 24
0.20000 24
0.25000 24
0.30000 24
0.35000 24
0.40000 24
0.45000 24
0.50000 24
0.55000 24
0.60000 24
0.65000 24
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 25
1.45000 25
1.50000 25
1.55000 25
1.60000 25
1.65000 25
1.70000 25
1.75000 25
1.80000 25
1.85000 25
1.90000 25
1.95000 26
2.00000 26
2.05000 26
2.10000 27
2.15000 27
2.20000 28
2.25000 28
2.30000 28
2.35000 28
2.40000 28
2.45000 28
2.50000 28
2.55000 28
2.60000 28
2.65000 28
2.70000 28
2.75000 28
2.80000 28
2.85000 29
2.90000 29
2.95000 29
3.00000 29
3.05000 29
3.10000 30
3.15000 30
3.20000 30
3.25000 30
3.30000 30
3.35000 30
3.40000 30
3.45000 30
3.50000 30
3.55000 30
3.60000 30
3.65000 30
3.70000 30
3.75000 30
3.80000 30
3.85000 30
3.90000 30
3.95000 30
4.00000 30
4.05000 30
4.10000 30
4.15000 30
4.20000 30
4.25000 30
4.30000 30
4.35000 32
4.40000 32
4.45000 32
4.50000 32
4.55000 32
4.60000 32
4.65000 32
4.70000 32
4.75000 32
4.80000 32
4.85000 32
4.90000 32
4.95000 32
5.00000 32
5.05000 32
5.10000 32
5.15000 32
5.20000 32
5.25000 32
5.30000 32
5.35000 32
5.40000 32
5.45000 32
5.50000 32
5.55000 32
5.60000 32
5.65000 32
5.70000 32
5.75000 32
5.80000 32
5.85000 32
5.90000 32
5.95000 35
6.00000 35
6.05000 35
6.10000 35
6.15000 35
6.20000 35
6.25000 35
6.30000 35
6.35000 35
6.40000 35
6.45000 35
6.50000 35
6.55000 35
6.60000 35
6.65000 35
6.70000 35
6.75000 35
6.80000 35
6.85000 35
6.90000 35
6.95000 35
7.00000 35
7.05000 35
7.10000 35
7.15000 35
7.20000 35
7.25000 35
7.30000 35
7.35000 35
7.40000 35
7.45000 35
7.50000 35
7.55000 35
7.60000 35
7.65000 35
7.70000 35
7.75000 35
7.80000 35
7.85000 35
7.90000 35
7.95000 35
8.00000 35
8.05000 35
8.10000 35
8.15000 35
8.20000 35
8.25000 35
8.30000 35
8.35000 35
8.40000 35
8.45000 35
8.50000 35
8.55000 35
8.60000 35
8.65000 35
8.70000 35
8.75000 35
8.80000 35
8.85000 35
8.90000 35
8.95000 35
9.00000 35
9.05000 35
9.10000 35
9.15000 35
9.20000 35
9.25000 35
9.30000 35
9.35000 35
9.40000 35
9.45000 35
9.50000 35
9.55000 35
9.60000 35
9.65000 35
9.70000 35
9.75000 35
9.80000 35
9.85000 35
9.90000 35
9.95000 35
10.00000 35
10.05000 35
10.10000 35
10.15000 35
10.20000 35
10.25000 35
10.30000 35
10.35000 35
10.40000 35
10.45000 35
10.50000 35
10.55000 35
10.60000 35
10.65000 35
10.70000 35
10.75000 35
10.80000 35
10.85000 35
10.90000 35
10.95000 35
11.00000 35
11.05000 35
11.10000 35
11.15000 35
11.20000 35
11.25000 35
11.30000 35
11.35000 35
11.40000 35
11.45000 35
11.50000 35
11.55000 35
11.60000 35
11.65000 35
11.70000 35
11.75000 35
11.80000 35
11.85000 35
11.90000 35
11.95000 35
12.00000 35
12.05000 35
12.10000 35
12.15000 35
12.20000 35
12.25000 35
12.30000 35
12.35000 35
12.40000 35
12.45000 35


==> DATA/0.0035/thirdbest/TWK2023/SainteLague-Bribery-Min-Diff.dat <==
0.00000 1
0.05000 1
0.10000 1
0.15000 1
0.20000 1
0.25000 1
0.30000 1
0.35000 1
0.40000 1
0.45000 1
0.50000 1
0.55000 1
0.60000 1
0.65000 1
0.70000 2
0.75000 2
0.80000 2
0.85000 2
0.90000 2
0.95000 2
1.00000 2
1.05000 2
1.10000 2
1.15000 2
1.20000 2
1.25000 2
1.30000 2
1.35000 2
1.40000 2
1.45000 2
1.50000 2
1.55000 2
1.60000 2
1.65000 2
1.70000 2
1.75000 2
1.80000 2
1.85000 2
1.90000 1
1.95000 1
2.00000 1
2.05000 1
2.10000 2
2.15000 2
2.20000 2
2.25000 1
2.30000 2
2.35000 2
2.40000 3
2.45000 2
2.50000 2
2.55000 2
2.60000 2
2.65000 2
2.70000 1
2.75000 1
2.80000 1
2.85000 1
2.90000 1
2.95000 1
3.00000 1
3.05000 1
3.10000 1
3.15000 2
3.20000 2
3.25000 2
3.30000 2
3.35000 3
3.40000 3
3.45000 2
3.50000 2
3.55000 2
3.60000 2
3.65000 2
3.70000 1
3.75000 1
3.80000 1
3.85000 1
3.90000 1
3.95000 1
4.00000 1
4.05000 1
4.10000 1
4.15000 1
4.20000 1
4.25000 1
4.30000 1
4.35000 1
4.40000 1
4.45000 1
4.50000 1
4.55000 1
4.60000 1
4.65000 1
4.70000 3
4.75000 3
4.80000 3
4.85000 3
4.90000 3
4.95000 3
5.00000 3
5.05000 1
5.10000 1
5.15000 1
5.20000 1
5.25000 1
5.30000 1
5.35000 1
5.40000 1
5.45000 1
5.50000 1
5.55000 1
5.60000 1
5.65000 1
5.70000 1
5.75000 1
5.80000 1
5.85000 1
5.90000 1
5.95000 1
6.00000 1
6.05000 1
6.10000 1
6.15000 1
6.20000 1
6.25000 1
6.30000 4
6.35000 4
6.40000 4
6.45000 4
6.50000 4
6.55000 4
6.60000 4
6.65000 1
6.70000 1
6.75000 1
6.80000 1
6.85000 1
6.90000 1
6.95000 1
7.00000 1
7.05000 1
7.10000 1
7.15000 1
7.20000 1
7.25000 1
7.30000 1
7.35000 1
7.40000 1
7.45000 1
7.50000 1
7.55000 1
7.60000 1
7.65000 1
7.70000 1
7.75000 1
7.80000 1
7.85000 1
7.90000 1
7.95000 1
8.00000 1
8.05000 1
8.10000 1
8.15000 1
8.20000 1
8.25000 1
8.30000 1
8.35000 1
8.40000 1
8.45000 1
8.50000 1
8.55000 1
8.60000 1
8.65000 1
8.70000 1
8.75000 1
8.80000 1
8.85000 1
8.90000 1
8.95000 1
9.00000 1
9.05000 1
9.10000 1
9.15000 1
9.20000 1
9.25000 1
9.30000 1
9.35000 1
9.40000 1
9.45000 1
9.50000 1
9.55000 1
9.60000 1
9.65000 1
9.70000 1
9.75000 1
9.80000 1
9.85000 1
9.90000 1
9.95000 1
10.00000 1
10.05000 1
10.10000 1
10.15000 1
10.20000 1
10.25000 1
10.30000 1
10.35000 1
10.40000 1
10.45000 1
10.50000 1
10.55000 1
10.60000 1
10.65000 1
10.70000 1
10.75000 1
10.80000 1
10.85000 1
10.90000 1
10.95000 1
11.00000 1
11.05000 1
11.10000 1
11.15000 1
11.20000 1
11.25000 1
11.30000 1
11.35000 1
11.40000 1
11.45000 1
11.50000 1
11.55000 1
11.60000 1
11.65000 1
11.70000 1
11.75000 1
11.80000 1
11.85000 1
11.90000 1
11.95000 1
12.00000 1
12.05000 1
12.10000 1
12.15000 1
12.20000 1
12.25000 1
12.30000 1
12.35000 1
12.40000 1
12.45000 1


==> DATA/0.0035/thirdbest/TWK2023/SainteLague-Bribery-Min.dat <==
0.00000 22
0.05000 22
0.10000 22
0.15000 22
0.20000 22
0.25000 22
0.30000 22
0.35000 22
0.40000 22
0.45000 22
0.50000 22
0.55000 22
0.60000 22
0.65000 22
0.70000 22
0.75000 22
0.80000 22
0.85000 22
0.90000 22
0.95000 22
1.00000 22
1.05000 22
1.10000 22
1.15000 22
1.20000 22
1.25000 22
1.30000 22
1.35000 22
1.40000 22
1.45000 22
1.50000 22
1.55000 22
1.60000 22
1.65000 22
1.70000 22
1.75000 22
1.80000 22
1.85000 22
1.90000 23
1.95000 23
2.00000 23
2.05000 23
2.10000 23
2.15000 23
2.20000 23
2.25000 24
2.30000 24
2.35000 24
2.40000 24
2.45000 25
2.50000 25
2.55000 25
2.60000 25
2.65000 25
2.70000 26
2.75000 26
2.80000 26
2.85000 26
2.90000 26
2.95000 26
3.00000 26
3.05000 26
3.10000 26
3.15000 26
3.20000 26
3.25000 26
3.30000 26
3.35000 26
3.40000 26
3.45000 27
3.50000 27
3.55000 27
3.60000 27
3.65000 27
3.70000 28
3.75000 28
3.80000 28
3.85000 28
3.90000 28
3.95000 28
4.00000 28
4.05000 28
4.10000 28
4.15000 28
4.20000 28
4.25000 28
4.30000 28
4.35000 28
4.40000 28
4.45000 28
4.50000 28
4.55000 28
4.60000 28
4.65000 28
4.70000 28
4.75000 28
4.80000 28
4.85000 28
4.90000 28
4.95000 28
5.00000 28
5.05000 30
5.10000 30
5.15000 30
5.20000 30
5.25000 30
5.30000 30
5.35000 30
5.40000 30
5.45000 30
5.50000 30
5.55000 30
5.60000 30
5.65000 30
5.70000 30
5.75000 30
5.80000 30
5.85000 30
5.90000 30
5.95000 30
6.00000 30
6.05000 30
6.10000 30
6.15000 30
6.20000 30
6.25000 30
6.30000 30
6.35000 30
6.40000 30
6.45000 30
6.50000 30
6.55000 30
6.60000 30
6.65000 33
6.70000 33
6.75000 33
6.80000 33
6.85000 33
6.90000 33
6.95000 33
7.00000 33
7.05000 33
7.10000 33
7.15000 33
7.20000 33
7.25000 33
7.30000 33
7.35000 33
7.40000 33
7.45000 33
7.50000 33
7.55000 33
7.60000 33
7.65000 33
7.70000 33
7.75000 33
7.80000 33
7.85000 33
7.90000 33
7.95000 33
8.00000 33
8.05000 33
8.10000 33
8.15000 33
8.20000 33
8.25000 33
8.30000 33
8.35000 33
8.40000 33
8.45000 33
8.50000 33
8.55000 33
8.60000 33
8.65000 33
8.70000 33
8.75000 33
8.80000 33
8.85000 33
8.90000 33
8.95000 33
9.00000 33
9.05000 33
9.10000 33
9.15000 33
9.20000 33
9.25000 33
9.30000 33
9.35000 33
9.40000 33
9.45000 33
9.50000 33
9.55000 33
9.60000 33
9.65000 33
9.70000 33
9.75000 33
9.80000 33
9.85000 33
9.90000 33
9.95000 33
10.00000 33
10.05000 33
10.10000 33
10.15000 33
10.20000 33
10.25000 33
10.30000 33
10.35000 33
10.40000 33
10.45000 33
10.50000 33
10.55000 33
10.60000 33
10.65000 33
10.70000 33
10.75000 33
10.80000 33
10.85000 33
10.90000 33
10.95000 33
11.00000 33
11.05000 33
11.10000 33
11.15000 33
11.20000 33
11.25000 33
11.30000 33
11.35000 33
11.40000 33
11.45000 33
11.50000 33
11.55000 33
11.60000 33
11.65000 33
11.70000 33
11.75000 33
11.80000 33
11.85000 33
11.90000 33
11.95000 33
12.00000 33
12.05000 33
12.10000 33
12.15000 33
12.20000 33
12.25000 33
12.30000 33
12.35000 33
12.40000 33
12.45000 33


==> DATA/0.0035/thirdbest/TWK2023/SainteLague-NormalSeats.dat <==
0.00000 23
0.05000 23
0.10000 23
0.15000 23
0.20000 23
0.25000 23
0.30000 23
0.35000 23
0.40000 23
0.45000 23
0.50000 23
0.55000 23
0.60000 23
0.65000 23
0.70000 24
0.75000 24
0.80000 24
0.85000 24
0.90000 24
0.95000 24
1.00000 24
1.05000 24
1.10000 24
1.15000 24
1.20000 24
1.25000 24
1.30000 24
1.35000 24
1.40000 24
1.45000 24
1.50000 24
1.55000 24
1.60000 24
1.65000 24
1.70000 24
1.75000 24
1.80000 24
1.85000 24
1.90000 24
1.95000 24
2.00000 24
2.05000 24
2.10000 25
2.15000 25
2.20000 25
2.25000 25
2.30000 26
2.35000 26
2.40000 27
2.45000 27
2.50000 27
2.55000 27
2.60000 27
2.65000 27
2.70000 27
2.75000 27
2.80000 27
2.85000 27
2.90000 27
2.95000 27
3.00000 27
3.05000 27
3.10000 27
3.15000 28
3.20000 28
3.25000 28
3.30000 28
3.35000 29
3.40000 29
3.45000 29
3.50000 29
3.55000 29
3.60000 29
3.65000 29
3.70000 29
3.75000 29
3.80000 29
3.85000 29
3.90000 29
3.95000 29
4.00000 29
4.05000 29
4.10000 29
4.15000 29
4.20000 29
4.25000 29
4.30000 29
4.35000 29
4.40000 29
4.45000 29
4.50000 29
4.55000 29
4.60000 29
4.65000 29
4.70000 31
4.75000 31
4.80000 31
4.85000 31
4.90000 31
4.95000 31
5.00000 31
5.05000 31
5.10000 31
5.15000 31
5.20000 31
5.25000 31
5.30000 31
5.35000 31
5.40000 31
5.45000 31
5.50000 31
5.55000 31
5.60000 31
5.65000 31
5.70000 31
5.75000 31
5.80000 31
5.85000 31
5.90000 31
5.95000 31
6.00000 31
6.05000 31
6.10000 31
6.15000 31
6.20000 31
6.25000 31
6.30000 34
6.35000 34
6.40000 34
6.45000 34
6.50000 34
6.55000 34
6.60000 34
6.65000 34
6.70000 34
6.75000 34
6.80000 34
6.85000 34
6.90000 34
6.95000 34
7.00000 34
7.05000 34
7.10000 34
7.15000 34
7.20000 34
7.25000 34
7.30000 34
7.35000 34
7.40000 34
7.45000 34
7.50000 34
7.55000 34
7.60000 34
7.65000 34
7.70000 34
7.75000 34
7.80000 34
7.85000 34
7.90000 34
7.95000 34
8.00000 34
8.05000 34
8.10000 34
8.15000 34
8.20000 34
8.25000 34
8.30000 34
8.35000 34
8.40000 34
8.45000 34
8.50000 34
8.55000 34
8.60000 34
8.65000 34
8.70000 34
8.75000 34
8.80000 34
8.85000 34
8.90000 34
8.95000 34
9.00000 34
9.05000 34
9.10000 34
9.15000 34
9.20000 34
9.25000 34
9.30000 34
9.35000 34
9.40000 34
9.45000 34
9.50000 34
9.55000 34
9.60000 34
9.65000 34
9.70000 34
9.75000 34
9.80000 34
9.85000 34
9.90000 34
9.95000 34
10.00000 34
10.05000 34
10.10000 34
10.15000 34
10.20000 34
10.25000 34
10.30000 34
10.35000 34
10.40000 34
10.45000 34
10.50000 34
10.55000 34
10.60000 34
10.65000 34
10.70000 34
10.75000 34
10.80000 34
10.85000 34
10.90000 34
10.95000 34
11.00000 34
11.05000 34
11.10000 34
11.15000 34
11.20000 34
11.25000 34
11.30000 34
11.35000 34
11.40000 34
11.45000 34
11.50000 34
11.55000 34
11.60000 34
11.65000 34
11.70000 34
11.75000 34
11.80000 34
11.85000 34
11.90000 34
11.95000 34
12.00000 34
12.05000 34
12.10000 34
12.15000 34
12.20000 34
12.25000 34
12.30000 34
12.35000 34
12.40000 34
12.45000 34


==> DATA/1/best/AUT2019/DHondt-AddedVotes.dat <==
0.00000 ÖVP 71.000000 71.000000
[1553, 'ÖVP', 71]
1554.00000 ÖVP 71.000000 72.000000 -1554.000000 {'ÖVP': -1554, 'WANDL': 0, 'SPÖ': 0, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'FPÖ': 1554, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/best/AUT2019/DHondt-RemovedVotes.dat <==
0.00000 ÖVP 71.000000 71.000000
[13791, 'ÖVP', 71]
13792.00000 ÖVP 71.000000 70.000000 13792.000000 {'ÖVP': 13792, 'SPÖ': -2, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': -11183, 'GILT': 0, 'FPÖ': -2607, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/best/IKE2022/DHondt-AddedVotes-optimal.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[2191, 'Likud', 31]
2192.00000 Likud 31.000000 32.000000 -2192.000000 {'Likud': -2192, 'Yisrael_Beiteinu': 1, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 812, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 1379, 'Hadash-Taal': 0, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}
[2191, 'Likud', 31]


==> DATA/1/best/IKE2022/DHondt-AddedVotes-strongest.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[6247, 'Likud', 31]
6248.00000 Likud 31.000000 32.000000 6248.000000 Vote Count: 4764742 
Party [   Likud, Yesh_Ati, Religiou, National,     Shas, United_T, Yisrael_, United_A, Hadash-T, Israeli_,   Meretz,    Balad, The_Jewi, Economic, With_Cou, New_Econ, Fiery_Yo, Pirate_P, Voice_of, Ale_Yaro,    Nativ, Every_Vo, Theres_a, Free_Dem, New_Orde, The_New_, Social_L,    30/40, Me_and_Y, Dawn_Soc, Jewish_H, Bible_Bl, Respect_,       Us,   Tzomet, Order_of,    Shama, Common_A,     Kama, Koah_Leh]
Votes [ 1121584,   841187,   516470,   432482,   392964,   280194,   213687,   194047,   178735,   175992,   150793,   138617,    56775,    15801,    14694,    13920,     8800,     1728,     1618,     1524,     1354,     1292,     1215,     1157,     1078,     1020,      988,      939,      746,      430,      415,      411,      350,      334,      292,      262,      255,      234,      205,      153]
Percent [23.54  , 17.65  , 10.84  , 9.08  , 8.25  , 5.88  , 4.48  , 4.07  , 3.75  , 3.69  , 3.16  , 2.91  , 1.19  , 0.33  , 0.31  , 0.29  , 0.18  , 0.04  , 0.03  , 0.03  , 0.03  , 0.03  , 0.03  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.00  , 0.00  , 0.00  ]
[6247, 'Likud', 31]


==> DATA/1/best/IKE2022/DHondt-AddedVotes-weakest.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[11012, 'Likud', 31]
11013.00000 Likud 31.000000 32.000000 11013.000000 Vote Count: 4764742 
Party [   Likud, Yesh_Ati, Religiou, National,     Shas, United_T, Yisrael_, United_A, Hadash-T, Israeli_,   Meretz,    Balad, The_Jewi, Economic, With_Cou, New_Econ, Fiery_Yo, Pirate_P, Voice_of, Ale_Yaro,    Nativ, Every_Vo, Theres_a, Free_Dem, New_Orde, The_New_, Social_L,    30/40, Me_and_Y, Dawn_Soc, Jewish_H, Bible_Bl, Respect_,       Us,   Tzomet, Order_of,    Shama, Common_A,     Kama, Koah_Leh]
Votes [ 1126349,   847435,   516470,   432482,   392964,   280194,   213687,   194047,   178735,   175992,   150793,   138617,    56775,    15801,    14694,    13920,     8800,     1728,     1618,     1524,     1354,      763,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0,        0]
Percent [23.64  , 17.79  , 10.84  , 9.08  , 8.25  , 5.88  , 4.48  , 4.07  , 3.75  , 3.69  , 3.16  , 2.91  , 1.19  , 0.33  , 0.31  , 0.29  , 0.18  , 0.04  , 0.03  , 0.03  , 0.03  , 0.02  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  , 0.00  ]
[11012, 'Likud', 31]


==> DATA/1/best/IKE2022/DHondt-RemovedVotes-optimal.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[5290, 'Likud', 31]
5291.00000 Likud 31.000000 30.000000 5291.000000 {'Likud': 5291, 'Yisrael_Beiteinu': -1, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 0, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': -923, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': -4062, 'Me_and_You': 0, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 0, 'Hadash-Taal': -305, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}
[5290, 'Likud', 31]


==> DATA/1/best/IKE2022/DHondt-RemovedVotes.dat <==
0.00000 Likud 32.000000 32.000000
[80, 'Likud', 32]
81.00000 Likud 32.000000 31.000000 81.000000 {'Likud': 81, 'Yisrael_Beiteinu': 0, 'Yesh_Atid': -81, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 0, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 0, 'Hadash-Taal': 0, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}
[80, 'Likud', 32]


==> DATA/1/best/IKE2022/DHondt-RemovedVotes_strongest.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[28802, 'Likud', 31]
28803.00000 Likud 31.000000 30.000000 28803.000000 Vote Count: 4764742 
Party [   Likud, Yesh_Ati, Religiou, National,     Shas, United_T, Yisrael_, United_A, Hadash-T, Israeli_,   Meretz,    Balad, The_Jewi, Economic, With_Cou, New_Econ, Fiery_Yo, Pirate_P, Voice_of, Ale_Yaro,    Nativ, Every_Vo, Theres_a, Free_Dem, New_Orde, The_New_, Social_L,    30/40, Me_and_Y, Dawn_Soc, Jewish_H, Bible_Bl, Respect_,       Us,   Tzomet, Order_of,    Shama, Common_A,     Kama, Koah_Leh]
Votes [ 1086533,   876238,   516470,   432482,   392964,   280194,   213687,   194047,   178735,   175992,   150793,   138617,    56775,    15801,    14694,    13920,     8800,     1728,     1618,     1524,     1354,     1292,     1215,     1157,     1078,     1020,      988,      939,      746,      430,      415,      411,      350,      334,      292,      262,      255,      234,      205,      153]
Percent [22.80  , 18.39  , 10.84  , 9.08  , 8.25  , 5.88  , 4.48  , 4.07  , 3.75  , 3.69  , 3.16  , 2.91  , 1.19  , 0.33  , 0.31  , 0.29  , 0.18  , 0.04  , 0.03  , 0.03  , 0.03  , 0.03  , 0.03  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.00  , 0.00  , 0.00  ]
[28802, 'Likud', 31]


==> DATA/1/best/IKE2022/DHondt-RemovedVotes_weakest.dat <==
0.00000 Likud 1115336.000000 31.000000 31.000000
[29584, 'Likud', 31]
29585.00000 Likud 31.000000 30.000000 29585.000000 Vote Count: 4764742 
Party [   Likud, Yesh_Ati, Religiou, National,     Shas, United_T, Yisrael_, United_A, Hadash-T, Israeli_,   Meretz,    Balad, The_Jewi, Koah_Leh, Economic, With_Cou, New_Econ, Fiery_Yo, Pirate_P, Voice_of, Ale_Yaro,    Nativ, Every_Vo, Theres_a, Free_Dem, New_Orde, The_New_, Social_L,    30/40, Me_and_Y, Dawn_Soc, Jewish_H, Bible_Bl, Respect_,       Us,   Tzomet, Order_of,    Shama, Common_A,     Kama]
Votes [ 1085751,   847435,   516470,   432482,   392964,   280194,   213687,   194047,   178735,   175992,   150793,   138617,    56775,    29738,    15801,    14694,    13920,     8800,     1728,     1618,     1524,     1354,     1292,     1215,     1157,     1078,     1020,      988,      939,      746,      430,      415,      411,      350,      334,      292,      262,      255,      234,      205]
Percent [22.79  , 17.79  , 10.84  , 9.08  , 8.25  , 5.88  , 4.48  , 4.07  , 3.75  , 3.69  , 3.16  , 2.91  , 1.19  , 0.62  , 0.33  , 0.31  , 0.29  , 0.18  , 0.04  , 0.03  , 0.03  , 0.03  , 0.03  , 0.03  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.02  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.01  , 0.00  , 0.00  ]
[29584, 'Likud', 31]


==> DATA/1/best/TWK2023/DHondt-AddedVotes.dat <==
0.00000 PVV 37.000000 37.000000
[6658, 'PVV', 37]
6659.00000 PVV 37.000000 38.000000 -6659.000000 {'PVV': -6659, 'Volt': 0, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': 4865, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 1794, 'GL-PvdA': 0, 'FvD': 0, 'Denk': 0, 'D66': 0, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/best/TWK2023/DHondt-RemovedVotes.dat <==
0.00000 PVV 37.000000 37.000000
[10575, 'PVV', 37]
10576.00000 PVV 37.000000 36.000000 10576.000000 {'PVV': 10576, 'Volt': 0, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': -1546, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 0, 'GL-PvdA': -5780, 'FvD': 0, 'Denk': 0, 'D66': -3250, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/median/AUT2019/DHondt-AddedVotes.dat <==
0.00000 JETZT⁠1 0.000000 0.000000
[54148, 'JETZT\u20601', 0]
54149.00000 JETZT⁠1 0.000000 5.000000 -54149.000000 {'JETZT\u20601': -54149, 'ÖVP': 45507, 'WANDL': 0, 'SPÖ': 8642, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'GRÜNE': 0, 'GILT': 0, 'FPÖ': 0, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/median/AUT2019/DHondt-RemovedVotes.dat <==
0.00000 JETZT⁠1 0.000000 0.000000
0.00000 JETZT⁠1 0.000000 no bribery possible


==> DATA/1/median/IKE2022/DHondt-AddedVotes.dat <==
0.00000 Ale_Yarok-Islamic_Family 0.000000 0.000000
[153330, 'Ale_Yarok-Islamic_Family', 0]
153331.00000 Ale_Yarok-Islamic_Family 0.000000 4.000000 -153331.000000 {'Ale_Yarok-Islamic_Family': -153331, 'Yisrael_Beiteinu': 37771, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 0, 'United_Arab_List': 39192, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Likud': 31351, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 21137, 'Hadash-Taal': 23880, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, '30/40': 0}


==> DATA/1/median/IKE2022/DHondt-RemovedVotes.dat <==
0.00000 Ale_Yarok-Islamic_Family 0.000000 0.000000
0.00000 Ale_Yarok-Islamic_Family 0.000000 no bribery possible


==> DATA/1/median/TWK2023/DHondt-AddedVotes.dat <==
0.00000 CU 3.000000 3.000000
[41723, 'CU', 3]
41724.00000 CU 3.000000 4.000000 -41724.000000 {'CU': -41724, 'Volt': 11, 'VVD': 419, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': 10405, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 8443, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 1794, 'GL-PvdA': 0, 'FvD': 0, 'Denk': 0, 'D66': 20652, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/median/TWK2023/DHondt-RemovedVotes.dat <==
0.00000 CU 3.000000 3.000000
[14384, 'CU', 3]
14385.00000 CU 3.000000 2.000000 14385.000000 {'CU': 14385, 'Volt': -12, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': -2021, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 0, 'GL-PvdA': -8153, 'FvD': 0, 'Denk': 0, 'D66': -4199, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/secondbest/AUT2019/DHondt-AddedVotes.dat <==
0.00000 SPÖ 40.000000 40.000000
[5715, 'SPÖ', 40]
5716.00000 SPÖ 40.000000 41.000000 -5716.000000 {'SPÖ': -5716, 'ÖVP': 2442, 'WANDL': 0, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'FPÖ': 3274, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/secondbest/AUT2019/DHondt-RemovedVotes.dat <==
0.00000 SPÖ 40.000000 40.000000
[12161, 'SPÖ', 40]
12162.00000 SPÖ 40.000000 39.000000 12162.000000 {'SPÖ': 12162, 'ÖVP': -10055, 'WANDL': 0, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'FPÖ': -2107, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/secondbest/IKE2022/DHondt-AddedVotes.dat <==
0.00000 Yesh_Atid 24.000000 24.000000
[14399, 'Yesh_Atid', 24]
14400.00000 Yesh_Atid 24.000000 25.000000 -14400.000000 {'Yesh_Atid': -14400, 'Yisrael_Beiteinu': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 4407, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Likud': 0, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 3625, 'Hadash-Taal': 6368, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}


==> DATA/1/secondbest/IKE2022/DHondt-RemovedVotes.dat <==
0.00000 Yesh_Atid 24.000000 24.000000
[1843, 'Yesh_Atid', 24]
1844.00000 Yesh_Atid 24.000000 23.000000 1844.000000 {'Yesh_Atid': 1844, 'Yisrael_Beiteinu': -1, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': -1670, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Likud': 0, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': -173, 'Hadash-Taal': 0, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}


==> DATA/1/secondbest/TWK2023/DHondt-AddedVotes.dat <==
0.00000 GL-PvdA 25.000000 25.000000
[23930, 'GL-PvdA', 25]
23931.00000 GL-PvdA 25.000000 26.000000 -23931.000000 {'GL-PvdA': -23931, 'Volt': 1, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': 7648, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 14488, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 1794, 'FvD': 0, 'Denk': 0, 'D66': 0, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/secondbest/TWK2023/DHondt-RemovedVotes.dat <==
0.00000 GL-PvdA 25.000000 25.000000
[829, 'GL-PvdA', 25]
830.00000 GL-PvdA 25.000000 24.000000 830.000000 {'GL-PvdA': 830, 'Volt': 0, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': -224, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 0, 'FvD': 0, 'Denk': 0, 'D66': -606, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/thirdbest/AUT2019/DHondt-AddedVotes.dat <==
0.00000 FPÖ 31.000000 31.000000
[20398, 'FPÖ', 31]
20399.00000 FPÖ 31.000000 32.000000 -20399.000000 {'FPÖ': -20399, 'ÖVP': 5024, 'WANDL': 0, 'SPÖ': 0, 'SLP': 0, 'NEOS': 15375, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/thirdbest/AUT2019/DHondt-RemovedVotes.dat <==
0.00000 FPÖ 31.000000 31.000000
[1553, 'FPÖ', 31]
1554.00000 FPÖ 31.000000 30.000000 1554.000000 {'FPÖ': 1554, 'ÖVP': -1554, 'WANDL': 0, 'SPÖ': 0, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'CPÖ': 0, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/thirdbest/IKE2022/DHondt-AddedVotes.dat <==
0.00000 Religious_Zionism-Otzma_Yehudit 14.000000 14.000000
[5528, 'Religious_Zionism-Otzma_Yehudit', 14]
5529.00000 Religious_Zionism-Otzma_Yehudit 14.000000 15.000000 -5529.000000 {'Religious_Zionism-Otzma_Yehudit': -5529, 'Yisrael_Beiteinu': 2, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 1795, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Likud': 1739, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 1993, 'Hadash-Taal': 0, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}


==> DATA/1/thirdbest/IKE2022/DHondt-RemovedVotes.dat <==
0.00000 Religious_Zionism-Otzma_Yehudit 14.000000 14.000000
[11513, 'Religious_Zionism-Otzma_Yehudit', 14]
11514.00000 Religious_Zionism-Otzma_Yehudit 14.000000 13.000000 11514.000000 {'Religious_Zionism-Otzma_Yehudit': 11514, 'Yisrael_Beiteinu': -2726, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 0, 'United_Arab_List': 0, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': -338, 'Meretz': -4062, 'Me_and_You': 0, 'Likud': -2781, 'Koah_Lehashpia': 0, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 0, 'Hadash-Taal': -1607, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}


==> DATA/1/thirdbest/TWK2023/DHondt-AddedVotes.dat <==
0.00000 VVD 24.000000 24.000000
[17251, 'VVD', 24]
17252.00000 VVD 24.000000 25.000000 -17252.000000 {'VVD': -17252, 'Volt': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': 6871, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 8587, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 1794, 'GL-PvdA': 0, 'FvD': 0, 'Denk': 0, 'D66': 0, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/thirdbest/TWK2023/DHondt-RemovedVotes.dat <==
0.00000 VVD 24.000000 24.000000
[8103, 'VVD', 24]
8104.00000 VVD 24.000000 23.000000 8104.000000 {'VVD': 8104, 'Volt': -1, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': -1237, 'SGP': 0, 'PvdD': 0, 'Politieke_Partij_voor_Basisinkomen': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 0, 'Nederland_met_een_PLAN': 0, 'NCS': 0, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 0, 'GL-PvdA': -4235, 'FvD': 0, 'Denk': 0, 'D66': -2631, 'CU': 0, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/worst/AUT2019/DHondt-AddedVotes.dat <==
0.00000 CPÖ 0.000000 0.000000
[143057, 'CPÖ', 0]
143058.00000 CPÖ 0.000000 5.000000 -143058.000000 {'CPÖ': -143058, 'ÖVP': 78340, 'WANDL': 0, 'SPÖ': 8642, 'SLP': 0, 'NEOS': 0, 'KPÖ': 0, 'JETZT\u20601': 0, 'GRÜNE': 0, 'GILT': 0, 'FPÖ': 56076, 'BZÖ': 0, 'BIER': 0}


==> DATA/1/worst/AUT2019/DHondt-RemovedVotes.dat <==
0.00000 CPÖ 0.000000 0.000000
0.00000 CPÖ 0.000000 no bribery possible


==> DATA/1/worst/IKE2022/DHondt-AddedVotes.dat <==
0.00000 Koah_Lehashpia 0.000000 0.000000
[154701, 'Koah_Lehashpia', 0]
154702.00000 Koah_Lehashpia 0.000000 4.000000 -154702.000000 {'Koah_Lehashpia': -154702, 'Yisrael_Beiteinu': 39142, 'Yesh_Atid': 0, 'With_Courage_for_You': 0, 'Voice_of_the_Environment_and_the_Living': 0, 'Us': 0, 'United_Torah_Judaism': 0, 'United_Arab_List': 39192, 'Tzomet': 0, 'Theres_a_Direction': 0, 'The_New_Independents': 0, 'The_Jewish_Home': 0, 'Social_Leadership': 0, 'Shas': 0, 'Shama': 0, 'Respect_for_Humanity': 0, 'Religious_Zionism-Otzma_Yehudit': 0, 'Pirate_Party': 0, 'Order_of_the_Hour': 0, 'New_Order': 0, 'New_Economic_Party': 0, 'Nativ': 0, 'National_Unity': 0, 'Meretz': 0, 'Me_and_You': 0, 'Likud': 31351, 'Kama': 0, 'Jewish_Heart': 0, 'Israeli_Labor_Party': 21137, 'Hadash-Taal': 23880, 'Free_Democratic_Israel': 0, 'Fiery_Youth': 0, 'Every_Vote_Counts': 0, 'Economic_Freedom': 0, 'Dawn_Social_Power': 0, 'Common_Alliance': 0, 'Bible_Bloc': 0, 'Balad': 0, 'Ale_Yarok-Islamic_Family': 0, '30/40': 0}


==> DATA/1/worst/IKE2022/DHondt-RemovedVotes.dat <==
0.00000 Koah_Lehashpia 0.000000 0.000000
0.00000 Koah_Lehashpia 0.000000 no bribery possible


==> DATA/1/worst/TWK2023/DHondt-AddedVotes.dat <==
0.00000 Politieke_Partij_voor_Basisinkomen 0.000000 0.000000
[68513, 'Politieke_Partij_voor_Basisinkomen', 0]
68514.00000 Politieke_Partij_voor_Basisinkomen 0.000000 1.000000 -68514.000000 {'Politieke_Partij_voor_Basisinkomen': -68514, 'Volt': 15874, 'VVD': 0, 'Splinter': 0, 'Samen_voor_Nederland': 0, 'SP': 0, 'SGP': 8614, 'PvdD': 0, 'Piratenpartij-De_Groenen': 0, 'PartijvdSport': 0, 'PVV': 16558, 'Nederland_met_een_PLAN': 0, 'NCS': 21799, 'LP': 0, 'LEF-Voor_de_Nieuwe_Generatie': 0, 'JA21': 1793, 'GL-PvdA': 0, 'FvD': 0, 'Denk': 0, 'D66': 0, 'CU': 3876, 'CDA': 0, 'BVNL': 0, 'BIJ1': 0, 'BBB': 0, '50PLUS': 0}


==> DATA/1/worst/TWK2023/DHondt-RemovedVotes.dat <==
0.00000 Politieke_Partij_voor_Basisinkomen 0.000000 0.000000
0.00000 Politieke_Partij_voor_Basisinkomen 0.000000 no bribery possible

